Pattern-Guided Integrated Gradients

Integrated Gradients (IG) and PatternAttribution (PA) are two established explainability methods for neural networks. Both methods are theoretically well-founded. However, they were designed to overcome different challenges. In this work, we combine the two methods into a new method, Pattern-Guided Integrated Gradients (PGIG). PGIG inherits important properties from both parent methods and passes stress tests that the originals fail. In addition, we benchmark PGIG against nine alternative explainability approaches (including its parent methods) in a large-scale image degradation experiment and find that it outperforms all of them.

==> csvs/IG_distractor.csv <==
0.000000000000000000e+00,-1.490142459033697853e-01
1.000000000000000000e+00,4.147929035135539816e-02
2.000000000000000000e+00,-1.943065614302077471e-01
3.000000000000000000e+00,-4.569089569224075720e-01
4.000000000000000000e+00,7.024601241700079157e-02
5.000000000000000000e+00,7.024108708475415574e-02
6.000000000000000000e+00,-4.737638446522174362e-01
7.000000000000000000e+00,-2.302304187458726337e-01
8.000000000000000000e+00,1.408423157804856163e-01
9.000000000000000000e+00,-1.627680130757893917e-01
1.000000000000000000e+01,1.390253078437386769e-01
1.100000000000000000e+01,1.397189260710770542e-01
1.200000000000000000e+01,-7.258868146981023450e-02
1.300000000000000000e+01,5.739840733973393672e-01
1.400000000000000000e+01,5.174753497539098523e-01
1.500000000000000000e+01,1.686862587722917917e-01
1.600000000000000000e+01,3.038493361003271054e-01
1.700000000000000000e+01,-9.427419977858216005e-02
1.800000000000000000e+01,2.724072226563632459e-01
1.900000000000000000e+01,4.236911104005874340e-01
2.000000000000000000e+01,-4.396946306764661916e-01
2.100000000000000000e+01,6.773289014596069191e-02
2.200000000000000000e+01,-2.025846140637714912e-02
2.300000000000000000e+01,4.274244558640370450e-01
2.400000000000000000e+01,1.633148173575547923e-01
2.500000000000000000e+01,-3.327677691295982676e-02
2.600000000000000000e+01,3.452980732266908159e-01
2.700000000000000000e+01,-1.127094055037015791e-01
2.800000000000000000e+01,1.801916069756414884e-01
2.900000000000000000e+01,8.750812493798303116e-02
3.000000000000000000e+01,1.805119836688190704e-01
3.100000000000000000e+01,-5.556834553526812659e-01
3.200000000000000000e+01,4.049167421380175762e-03
3.300000000000000000e+01,3.173132786867701172e-01
3.400000000000000000e+01,-2.467634736309566867e-01
3.500000000000000000e+01,3.662530949913066491e-01
3.600000000000000000e+01,-6.265907850142661550e-02
3.700000000000000000e+01,5.879010371639326049e-01
3.800000000000000000e+01,3.984558146695291181e-01
3.900000000000000000e+01,-5.905837076073705560e-02
4.000000000000000000e+01,-2.215399739986231298e-01
4.100000000000000000e+01,-5.141048435699114433e-02
4.200000000000000000e+01,3.469448471647215704e-02
4.300000000000000000e+01,9.033110867678663392e-02
4.400000000000000000e+01,4.435565971102282123e-01
4.500000000000000000e+01,2.159532625184125976e-01
4.600000000000000000e+01,1.381916312879362396e-01
4.700000000000000000e+01,-3.171366678656746818e-01
4.800000000000000000e+01,-1.030854868705384231e-01
4.900000000000000000e+01,5.289120466088201855e-01
5.000000000000000000e+01,-9.722519081843850053e-02
5.100000000000000000e+01,1.155246841248949580e-01
5.200000000000000000e+01,2.030766000917876013e-01
5.300000000000000000e+01,-1.835028866522603608e-01
5.400000000000000000e+01,-3.092998567487852957e-01
5.500000000000000000e+01,-2.793840357348595371e-01
5.600000000000000000e+01,2.517652569667915285e-01
5.700000000000000000e+01,9.276371275536436645e-02
5.800000000000000000e+01,-9.937902942106918713e-02
5.900000000000000000e+01,-2.926635381367077571e-01
6.000000000000000000e+01,1.437522713535869801e-01
6.100000000000000000e+01,5.569769299914513472e-02
6.200000000000000000e+01,3.319004922018084502e-01
6.300000000000000000e+01,3.588619872242012065e-01
6.400000000000000000e+01,-2.437577467182593938e-01
6.500000000000000000e+01,-4.068720085712468904e-01
6.600000000000000000e+01,2.160303647410015404e-02
6.700000000000000000e+01,-3.010598693676072579e-01
6.800000000000000000e+01,-1.084908075142902439e-01
6.900000000000000000e+01,1.935359263815372710e-01
7.000000000000000000e+01,-1.084186816525241764e-01
7.100000000000000000e+01,-4.614109699397907494e-01
7.200000000000000000e+01,1.074781173298546173e-02
7.300000000000000000e+01,-4.693930967442018209e-01
7.400000000000000000e+01,7.859235312269232665e-01
7.500000000000000000e+01,-2.465707513125671435e-01
7.600000000000000000e+01,-2.611412047145136167e-02
7.700000000000000000e+01,8.970220513976022436e-02
7.800000000000000000e+01,-2.752823296065068717e-02
7.900000000000000000e+01,5.962706743802678178e-01
8.000000000000000000e+01,6.590156635125357654e-02
8.100000000000000000e+01,-1.071337714535239155e-01
8.200000000000000000e+01,-4.433682134224548044e-01
8.300000000000000000e+01,1.554810654820941995e-01
8.400000000000000000e+01,2.425480808679562617e-01
8.500000000000000000e+01,1.505271130753609576e-01
8.600000000000000000e+01,-2.746206353106222520e-01
8.700000000000000000e+01,-9.862533289790532953e-02
8.800000000000000000e+01,1.589280611301116253e-01
8.900000000000000000e+01,-1.539802299340068126e-01
9.000000000000000000e+01,-2.912326480441211618e-02
9.100000000000000000e+01,-2.905934971598667649e-01
9.200000000000000000e+01,2.106159281632057068e-01
9.300000000000000000e+01,9.829864397933045506e-02
9.400000000000000000e+01,1.176324459396472788e-01
9.500000000000000000e+01,4.390544844396355728e-01
9.600000000000000000e+01,-8.883608311937281343e-02
9.700000000000000000e+01,-7.831658165396679361e-02
9.800000000000000000e+01,-1.534036992738266932e-03
9.900000000000000000e+01,7.037614001254406670e-02
1.000000000000000000e+02,4.246112226151242397e-01
1.010000000000000000e+02,1.261935968296077071e-01
1.020000000000000000e+02,1.028143549580308458e-01
1.030000000000000000e+02,2.406831807664856493e-01
1.040000000000000000e+02,4.838571349980273772e-02
1.050000000000000000e+02,-1.212152570443615074e-01
1.060000000000000000e+02,-5.658557703631590385e-01
1.070000000000000000e+02,-5.237334384955168870e-02
1.080000000000000000e+02,-7.726511721682931266e-02
1.090000000000000000e+02,2.233377472985016363e-02
1.100000000000000000e+02,5.756313645897124243e-01
1.110000000000000000e+02,7.954162634765062426e-03
1.120000000000000000e+02,-1.806906298230792976e-02
1.130000000000000000e+02,-7.389726337455858607e-01
1.140000000000000000e+02,5.770828943433675695e-02
1.150000000000000000e+02,-9.046420270008373454e-02
1.160000000000000000e+02,1.041353091157299314e-02
1.170000000000000000e+02,3.506034112858595897e-01
1.180000000000000000e+02,-3.428468443545061306e-01
1.190000000000000000e+02,-2.255799098060322361e-01
1.200000000000000000e+02,-2.373095841129140571e-01
1.210000000000000000e+02,2.728162364384216776e-01
1.220000000000000000e+02,-4.208382932808297228e-01
1.230000000000000000e+02,4.205553188376842666e-01
1.240000000000000000e+02,-1.760571281400810928e-01
1.250000000000000000e+02,-6.571366877429934972e-01
1.260000000000000000e+02,2.971608975392064922e-01
1.270000000000000000e+02,1.698893188808315580e-01
1.280000000000000000e+02,-2.989540952629236512e-02
1.290000000000000000e+02,1.510426962348597468e-01
1.300000000000000000e+02,4.651990293198398074e-01
1.310000000000000000e+02,-2.056889244180819601e-02
1.320000000000000000e+02,3.186911141178314644e-01
1.330000000000000000e+02,-1.420777291905544748e-01
1.340000000000000000e+02,2.758272702701409229e-01
1.350000000000000000e+02,-4.649803215052618066e-01
1.360000000000000000e+02,2.349759877008711084e-01
1.370000000000000000e+02,9.661845486170267394e-02
1.380000000000000000e+02,-2.440551652109009262e-01
1.390000000000000000e+02,3.692592949301865546e-01
1.400000000000000000e+02,-6.823798038123882193e-02
1.410000000000000000e+02,-3.921428262847284074e-01
1.420000000000000000e+02,4.822449703683682198e-01
1.430000000000000000e+02,-5.539015755969126098e-02
1.440000000000000000e+02,-7.796483827452706239e-02
1.450000000000000000e+02,-2.345468615331930962e-01
1.460000000000000000e+02,3.710852132634245848e-01
1.470000000000000000e+02,3.961369839252829039e-01
1.480000000000000000e+02,-1.565824696850692810e-01
1.490000000000000000e+02,-8.909540196995581474e-02
1.500000000000000000e+02,-7.514785510376295607e-02
1.510000000000000000e+02,-1.039344628490927042e-01
1.520000000000000000e+02,2.040074164735472262e-01
1.530000000000000000e+02,-6.967610914830106583e-02
1.540000000000000000e+02,-8.792174198960436837e-02
1.550000000000000000e+02,2.143054254079103382e-01
1.560000000000000000e+02,-5.597323533434269693e-01
1.570000000000000000e+02,-1.421498762735362575e-01
1.580000000000000000e+02,3.573910491607945605e-01
1.590000000000000000e+02,-1.969660825901489165e-01
1.600000000000000000e+02,2.924045010681964318e-01
1.610000000000000000e+02,-2.361253811227355948e-01
1.620000000000000000e+02,-3.475786737022212303e-01
1.630000000000000000e+02,2.462046955055131325e-01
1.640000000000000000e+02,-2.890128387732965320e-01
1.650000000000000000e+02,-1.238342780809494892e-01
1.660000000000000000e+02,-2.466180479983469953e-01
1.670000000000000000e+02,-5.690378947961841627e-01
1.680000000000000000e+02,7.361643480086114966e-02
1.690000000000000000e+02,2.261208493072468517e-01
1.700000000000000000e+02,2.668543288876569775e-01
1.710000000000000000e+02,2.447430854896314734e-01
1.720000000000000000e+02,2.313051282423125854e-02
1.730000000000000000e+02,-1.023455924449931664e-01
1.740000000000000000e+02,-8.300723979900571925e-02
1.750000000000000000e+02,-2.481549747108071358e-01
1.760000000000000000e+02,-3.900567563372105660e-03
1.770000000000000000e+02,-4.360602231471950585e-01
1.780000000000000000e+02,7.939704997138681553e-02
1.790000000000000000e+02,-8.160507499768856476e-01
1.800000000000000000e+02,-1.877002043295018519e-01
1.810000000000000000e+02,2.571472669248847653e-01
1.820000000000000000e+02,3.212677494183336924e-01
1.830000000000000000e+02,-1.447417245729555879e-01
1.840000000000000000e+02,6.703883559775526690e-02
1.850000000000000000e+02,-2.142001482276275903e-01
1.860000000000000000e+02,-1.419712873720634372e-01
1.870000000000000000e+02,2.184867379706183221e-02
1.880000000000000000e+02,2.540381154205214598e-01
1.890000000000000000e+02,4.544541674057593905e-01
1.900000000000000000e+02,1.339544856201063117e-01
1.910000000000000000e+02,-2.569196382970416748e-01
1.920000000000000000e+02,-6.422812323906118559e-02
1.930000000000000000e+02,3.737216336135963934e-01
1.940000000000000000e+02,-5.195427775535459841e-02
1.950000000000000000e+02,-1.155952139186510325e-01
1.960000000000000000e+02,2.651572308603398764e-01
1.970000000000000000e+02,-4.611753178365837064e-02
1.980000000000000000e+02,-1.746261553379996681e-02
1.990000000000000000e+02,3.428910893491869394e-01
2.000000000000000000e+02,-1.073362081044849786e-01
2.010000000000000000e+02,-1.682353579104703123e-01
2.020000000000000000e+02,-3.249153729525831036e-01
2.030000000000000000e+02,-3.161406156104708542e-01
2.040000000000000000e+02,4.133008103871272931e-01
2.050000000000000000e+02,2.813475119745368347e-01
2.060000000000000000e+02,-1.545105801625979158e-01
2.070000000000000000e+02,-1.541357852736626455e-01
2.080000000000000000e+02,-1.545143058918143630e-01
2.090000000000000000e+02,-1.155819447196416272e+00
2.100000000000000000e+02,-1.712671532079500791e-01
2.110000000000000000e+02,-3.406696920541796847e-01
2.120000000000000000e+02,-2.862005290479606723e-01
2.130000000000000000e+02,-1.954173753917393952e-01
2.140000000000000000e+02,9.458077339210367585e-02
2.150000000000000000e+02,-2.276907661479802281e-01
2.160000000000000000e+02,2.318475643612715187e-01
2.170000000000000000e+02,7.104558202200265959e-02
2.180000000000000000e+02,1.456090643487310266e-01
2.190000000000000000e+02,-2.456224181589676536e-02
2.200000000000000000e+02,-6.943975700020525998e-01
2.210000000000000000e+02,5.601795577775243729e-01
2.220000000000000000e+02,-2.058780571123540459e-01
2.230000000000000000e+02,4.838147613568954952e-01
2.240000000000000000e+02,1.415795597368300351e-01
2.250000000000000000e+02,-3.266851790902098318e-01
2.260000000000000000e+02,-1.928400572863882972e-02
2.270000000000000000e+02,3.233234333787918247e-01
2.280000000000000000e+02,2.145911127779904504e-01
2.290000000000000000e+02,-2.038793246804027348e-01
2.300000000000000000e+02,2.191099895151409904e-01
2.310000000000000000e+02,-6.493757687459245087e-02
2.320000000000000000e+02,-1.367155197114413440e-02
2.330000000000000000e+02,1.954801042817451151e-01
2.340000000000000000e+02,-6.431832267975976514e-01
2.350000000000000000e+02,-1.901757066954033737e-01
2.360000000000000000e+02,6.075427759972821251e-01
2.370000000000000000e+02,-5.593629443082829417e-02
2.380000000000000000e+02,1.985359394305163949e-01
2.390000000000000000e+02,-2.557300004388671777e-01
2.400000000000000000e+02,2.377562215298101855e-01
2.410000000000000000e+02,3.442093244006970421e-02
2.420000000000000000e+02,-1.514961836941371431e-01
2.430000000000000000e+02,-2.597265582510364101e-01
2.440000000000000000e+02,3.600889221167328791e-01
2.450000000000000000e+02,1.003503707522845068e-01
2.460000000000000000e+02,1.424835933482868355e-01
2.470000000000000000e+02,1.959987697721135569e-01
2.480000000000000000e+02,-5.296362720843290628e-01
2.490000000000000000e+02,-1.214945132882866569e-01
2.500000000000000000e+02,3.782651863005135340e-01
2.510000000000000000e+02,-2.753585841164328252e-01
2.520000000000000000e+02,-6.366468591037899305e-01
2.530000000000000000e+02,-3.097395781653440316e-01
2.540000000000000000e+02,4.558109897862039905e-01
2.550000000000000000e+02,1.452702218598753980e-01
2.560000000000000000e+02,-3.800733447559868083e-01
2.570000000000000000e+02,2.123008396856342073e-01
2.580000000000000000e+02,-1.331458284438685191e-01
2.590000000000000000e+02,-2.323902160288010277e-01
2.600000000000000000e+02,2.780791414734248845e-01
2.610000000000000000e+02,1.785760681854002205e-02
2.620000000000000000e+02,9.723802020207217289e-01
2.630000000000000000e+02,3.073162924002869612e-01
2.640000000000000000e+02,7.577044541794808463e-02
2.650000000000000000e+02,3.743349545894548158e-01
2.660000000000000000e+02,-4.897233911794905414e-01
2.670000000000000000e+02,4.290424133881897695e-01
2.680000000000000000e+02,1.320133460090951172e-01
2.690000000000000000e+02,-3.922217318582740114e-02
2.700000000000000000e+02,-4.323819867198346323e-01
2.710000000000000000e+02,4.307586453538317928e-01
2.720000000000000000e+02,-3.489491256464878899e-01
2.730000000000000000e+02,-3.069918305876114407e-03
2.740000000000000000e+02,2.944525953143852792e-01
2.750000000000000000e+02,-1.386310422789812091e-01
2.760000000000000000e+02,-5.971790867204100628e-02
2.770000000000000000e+02,1.800650631476383989e-01
2.780000000000000000e+02,-2.094062549700567363e-02
2.790000000000000000e+02,1.155940790585280598e-01
2.800000000000000000e+02,-3.405520357537441395e-02
2.810000000000000000e+02,-1.986392023563139930e-01
2.820000000000000000e+02,-4.758050448436055846e-01
2.830000000000000000e+02,3.713446496480546921e-01
2.840000000000000000e+02,-6.399100123968799458e-01
2.850000000000000000e+02,5.856263398567504996e-01
2.860000000000000000e+02,4.553552851067499407e-02
2.870000000000000000e+02,-1.764951619453729581e-01
2.880000000000000000e+02,-8.429756032050979286e-02
2.890000000000000000e+02,1.868098559461781327e-01
2.900000000000000000e+02,6.243667510718256541e-02
2.910000000000000000e+02,1.479002803976498526e-01
2.920000000000000000e+02,1.768094270832634429e-01
2.930000000000000000e+02,-2.548806291063073770e-01
2.940000000000000000e+02,-1.071046457895142023e-01
2.950000000000000000e+02,2.078728785781962518e-01
2.960000000000000000e+02,-2.698799626299752119e-01
2.970000000000000000e+02,-9.218985626298280278e-02
2.980000000000000000e+02,-2.438586356516880271e-01
2.990000000000000000e+02,-1.888886525770836766e-01
3.000000000000000000e+02,2.462115182438554539e-01
3.010000000000000000e+02,1.663737689384999496e-01
3.020000000000000000e+02,-2.197043199062389540e-01
3.030000000000000000e+02,-1.776177472411382685e-01
3.040000000000000000e+02,6.019659061674662026e-03
3.050000000000000000e+02,-3.343830424300286985e-02
3.060000000000000000e+02,-3.603015006123357900e-01
3.070000000000000000e+02,1.650484174851965524e-01
3.080000000000000000e+02,-1.509988772029304815e-01
3.090000000000000000e+02,5.519859411445308256e-02
3.100000000000000000e+02,5.877392487134947691e-02
3.110000000000000000e+02,-2.966697500365413354e-01
3.120000000000000000e+02,-2.203861651798039445e-01
3.130000000000000000e+02,-2.147665439041685498e-01
3.140000000000000000e+02,-3.407299686672798922e-01
3.150000000000000000e+02,-5.418991141251834620e-03
3.160000000000000000e+02,-1.759438665941006896e-01
3.170000000000000000e+02,7.911802293133128605e-02
3.180000000000000000e+02,-8.168992082708739777e-02
3.190000000000000000e+02,3.279604970065651270e-02
3.200000000000000000e+02,-2.415199528318682717e-02
3.210000000000000000e+02,-1.464086282574807441e-01
3.220000000000000000e+02,1.988276260257338113e-01
3.230000000000000000e+02,-5.084501079915668686e-01
3.240000000000000000e+02,2.414441715599284777e-01
3.250000000000000000e+02,2.877627012306925303e-01
3.260000000000000000e+02,-2.744722770195160977e-01
3.270000000000000000e+02,-1.852490703873269917e-01
3.280000000000000000e+02,-1.460440371902043122e-01
3.290000000000000000e+02,-1.451478126400486679e-01
3.300000000000000000e+02,2.792264209096533955e-03
3.310000000000000000e+02,2.045739966987695779e-01
3.320000000000000000e+02,-1.705602559358842391e-02
3.330000000000000000e+02,1.523613850902251210e-01
3.340000000000000000e+02,-2.164765808187407714e-01
3.350000000000000000e+02,3.264673869347477914e-02
3.360000000000000000e+02,1.807838860975600204e-01
3.370000000000000000e+02,6.941934179704657704e-02
3.380000000000000000e+02,-8.919319412353485244e-02
3.390000000000000000e+02,1.200733297472466043e-01
3.400000000000000000e+02,1.751329442556499028e-01
3.410000000000000000e+02,-5.117431441330157899e-02
3.420000000000000000e+02,-5.144297993283177689e-02
3.430000000000000000e+02,1.049372373018238463e-01
3.440000000000000000e+02,9.750492926299281216e-02
3.450000000000000000e+02,-4.733818722095780446e-02
3.460000000000000000e+02,2.954092056654541443e-01
3.470000000000000000e+02,2.871226099728172998e-01
3.480000000000000000e+02,1.444072884717396421e-01
3.490000000000000000e+02,4.290287749408129570e-02
3.500000000000000000e+02,-6.155969798840491003e-02
3.510000000000000000e+02,-2.921205309560113150e-01
3.520000000000000000e+02,-1.672436265243937847e-01
3.530000000000000000e+02,3.118801334286828639e-02
3.540000000000000000e+02,3.651111917316255361e-03
3.550000000000000000e+02,1.924856380104592868e-01
3.560000000000000000e+02,3.554522110538866318e-03
3.570000000000000000e+02,5.455648275590613966e-02
3.580000000000000000e+02,-6.099380790389891116e-02
3.590000000000000000e+02,1.538649555007320646e-01
3.600000000000000000e+02,-9.659845164885805247e-02
3.610000000000000000e+02,-2.850894378184794520e-01
3.620000000000000000e+02,1.990310716760493662e-02
3.630000000000000000e+02,-7.351324514410628730e-02
3.640000000000000000e+02,-1.242259185080002437e-01
3.650000000000000000e+02,7.221968493945052359e-02
3.660000000000000000e+02,-4.033664672587500971e-02
3.670000000000000000e+02,-2.228854938377689953e-03
3.680000000000000000e+02,-1.728866944314321266e-02
3.690000000000000000e+02,1.368227317424175471e-01
3.700000000000000000e+02,-4.264770321056031779e-03
3.710000000000000000e+02,-8.665170267670825599e-02
3.720000000000000000e+02,-2.524989877563372231e-01
3.730000000000000000e+02,-1.640353112605703323e-01
3.740000000000000000e+02,-3.681942002344760767e-01
3.750000000000000000e+02,1.312164332538564571e-01
3.760000000000000000e+02,-1.465498669690739331e-01
3.770000000000000000e+02,-3.080145696404309325e-02
3.780000000000000000e+02,-3.678868927805689637e-01
3.790000000000000000e+02,1.333692170836000002e-01
3.800000000000000000e+02,1.385541039598280622e-01
3.810000000000000000e+02,9.889978649826365598e-02
3.820000000000000000e+02,3.440711073381886864e-01
3.830000000000000000e+02,8.517231351228329861e-02
3.840000000000000000e+02,1.229794911716990680e-01
3.850000000000000000e+02,-2.436379340914563568e-02
3.860000000000000000e+02,-5.433920014856834929e-02
3.870000000000000000e+02,-2.983111634353258768e-01
3.880000000000000000e+02,-1.511173902715819972e-01
3.890000000000000000e+02,8.999697028333487892e-02
3.900000000000000000e+02,1.401526887303438385e-01
3.910000000000000000e+02,-7.673939075501488849e-02
3.920000000000000000e+02,2.059563802952202038e-01
3.930000000000000000e+02,-2.802131911757160809e-01
3.940000000000000000e+02,-1.804543384703569120e-01
3.950000000000000000e+02,7.178387477201983446e-02
3.960000000000000000e+02,2.621095829509042519e-01
3.970000000000000000e+02,-2.030808561248119148e-01
3.980000000000000000e+02,1.718097678789268223e-02
3.990000000000000000e+02,-1.856724467960192693e-01


==> csvs/IG_signal.csv <==
0.000000000000000000e+00,-1.850985754096630131e+00
1.000000000000000000e+00,-2.031479290351355438e+00
2.000000000000000000e+00,-1.785693438569792235e+00
3.000000000000000000e+00,-1.513091043077592346e+00
4.000000000000000000e+00,-2.030246012417000756e+00
5.000000000000000000e+00,-2.020241087084754028e+00
6.000000000000000000e+00,-1.466236155347782510e+00
7.000000000000000000e+00,-1.699769581254127360e+00
8.000000000000000000e+00,-2.060842315780485379e+00
9.000000000000000000e+00,-1.747231986924210556e+00
1.000000000000000000e+01,-2.039025307843738588e+00
1.100000000000000000e+01,-2.029718926071077068e+00
1.200000000000000000e+01,-1.807411318530189659e+00
1.300000000000000000e+01,-2.443984073397339252e+00
1.400000000000000000e+01,-2.377475349753909839e+00
1.500000000000000000e+01,-2.018686258772291797e+00
1.600000000000000000e+01,-2.143849336100327019e+00
1.700000000000000000e+01,-1.735725800221417758e+00
1.800000000000000000e+01,-2.092407222656363253e+00
1.900000000000000000e+01,-2.233691110400587210e+00
2.000000000000000000e+01,-1.360305369323533631e+00
2.100000000000000000e+01,-1.857732890145960436e+00
2.200000000000000000e+01,-1.759741538593622590e+00
2.300000000000000000e+01,-2.197424455864037007e+00
2.400000000000000000e+01,-1.923314817357554496e+00
2.500000000000000000e+01,-1.716723223087039951e+00
2.600000000000000000e+01,-2.085298073226690363e+00
2.700000000000000000e+01,-1.617290594496298084e+00
2.800000000000000000e+01,-1.900191606975641267e+00
2.900000000000000000e+01,-1.797508124937982732e+00
3.000000000000000000e+01,-1.880511983668818887e+00
3.100000000000000000e+01,-1.134316544647318459e+00
3.200000000000000000e+01,-1.684049167421380000e+00
3.300000000000000000e+01,-1.987313278686769769e+00
3.400000000000000000e+01,-1.413236526369042956e+00
3.500000000000000000e+01,-2.016253094991306227e+00
3.600000000000000000e+01,-1.577340921498572968e+00
3.700000000000000000e+01,-2.217901037163932276e+00
3.800000000000000000e+01,-2.018455814669528614e+00
3.900000000000000000e+01,-1.550941629239262598e+00
4.000000000000000000e+01,-1.378460026001376626e+00
4.100000000000000000e+01,-1.538589515643008498e+00
4.200000000000000000e+01,-1.614694484716471701e+00
4.300000000000000000e+01,-1.660331108676786238e+00
4.400000000000000000e+01,-2.003556597110227600e+00
4.500000000000000000e+01,-1.765953262518412226e+00
4.600000000000000000e+01,-1.678191631287935914e+00
4.700000000000000000e+01,-1.212863332134324956e+00
4.800000000000000000e+01,-1.416914513129461151e+00
4.900000000000000000e+01,-2.038912046608819750e+00
5.000000000000000000e+01,-1.402774809181561055e+00
5.100000000000000000e+01,-1.605524684124894463e+00
5.200000000000000000e+01,-1.683076600091787167e+00
5.300000000000000000e+01,-1.286497113347739196e+00
5.400000000000000000e+01,-1.150700143251214280e+00
5.500000000000000000e+01,-1.170615964265139919e+00
5.600000000000000000e+01,-1.691765256966791142e+00
5.700000000000000000e+01,-1.522763712755363930e+00
5.800000000000000000e+01,-1.320620970578930242e+00
5.900000000000000000e+01,-1.117336461863291719e+00
6.000000000000000000e+01,-1.543752271353586503e+00
6.100000000000000000e+01,-1.445697692999144524e+00
6.200000000000000000e+01,-1.711900492201807955e+00
6.300000000000000000e+01,-1.728861987224200591e+00
6.400000000000000000e+01,-1.116242253281739982e+00
6.500000000000000000e+01,-9.431279914287524768e-01
6.600000000000000000e+01,-1.361603036474099637e+00
6.700000000000000000e+01,-1.028940130632392203e+00
6.800000000000000000e+01,-1.211509192485709097e+00
6.900000000000000000e+01,-1.503535926381536658e+00
7.000000000000000000e+01,-1.191581318347475271e+00
7.100000000000000000e+01,-8.285890300602085645e-01
7.200000000000000000e+01,-1.290747811732984918e+00
7.300000000000000000e+01,-8.006069032557975307e-01
7.400000000000000000e+01,-2.045923531226922609e+00
7.500000000000000000e+01,-1.003429248687432107e+00
7.600000000000000000e+01,-1.213885879528547873e+00
7.700000000000000000e+01,-1.319702205139759554e+00
7.800000000000000000e+01,-1.192471767039348540e+00
7.900000000000000000e+01,-1.806270674380267227e+00
8.000000000000000000e+01,-1.265901566351252949e+00
8.100000000000000000e+01,-1.082866228546475407e+00
8.200000000000000000e+01,-7.366317865775444673e-01
8.300000000000000000e+01,-1.325481065482093435e+00
8.400000000000000000e+01,-1.402548080867955571e+00
8.500000000000000000e+01,-1.300527113075360175e+00
8.600000000000000000e+01,-8.653793646893770397e-01
8.700000000000000000e+01,-1.031374667102093801e+00
8.800000000000000000e+01,-1.278928061130110816e+00
8.900000000000000000e+01,-9.560197700659923692e-01
9.000000000000000000e+01,-1.070876735195587015e+00
9.100000000000000000e+01,-7.994065028401324824e-01
9.200000000000000000e+01,-1.290615928163204806e+00
9.300000000000000000e+01,-1.168298643979329698e+00
9.400000000000000000e+01,-1.177632445939646555e+00
9.500000000000000000e+01,-1.489054484439634729e+00
9.600000000000000000e+01,-9.511639168806262923e-01
9.700000000000000000e+01,-9.516834183460323171e-01
9.800000000000000000e+01,-1.018465963007260777e+00
9.900000000000000000e+01,-1.080376140012543118e+00
1.000000000000000000e+02,-1.424611222615123296e+00
1.010000000000000000e+02,-1.116193596829606838e+00
1.020000000000000000e+02,-1.082814354958030023e+00
1.030000000000000000e+02,-1.210683180766484845e+00
1.040000000000000000e+02,-1.008385713499801772e+00
1.050000000000000000e+02,-8.287847429556375323e-01
1.060000000000000000e+02,-3.741442296368400200e-01
1.070000000000000000e+02,-8.776266561504473263e-01
1.080000000000000000e+02,-8.427348827831697697e-01
1.090000000000000000e+02,-9.323337747298492406e-01
1.100000000000000000e+02,-1.475631364589711447e+00
1.110000000000000000e+02,-8.979541626347641303e-01
1.120000000000000000e+02,-8.619309370176910789e-01
1.130000000000000000e+02,-1.310273662544131357e-01
1.140000000000000000e+02,-9.177082894343357999e-01
1.150000000000000000e+02,-7.595357972999152718e-01
1.160000000000000000e+02,-8.504135309115720132e-01
1.170000000000000000e+02,-1.180603411285858551e+00
1.180000000000000000e+02,-4.771531556454928213e-01
1.190000000000000000e+02,-5.844200901939666792e-01
1.200000000000000000e+02,-5.626904158870849049e-01
1.210000000000000000e+02,-1.062816236438420603e+00
1.220000000000000000e+02,-3.591617067191691937e-01
1.230000000000000000e+02,-1.190555318837683174e+00
1.240000000000000000e+02,-5.839428718599177781e-01
1.250000000000000000e+02,-9.286331225700539260e-02
1.260000000000000000e+02,-1.037160897539205262e+00
1.270000000000000000e+02,-8.998893188808304577e-01
1.280000000000000000e+02,-6.901045904737065362e-01
1.290000000000000000e+02,-8.610426962348586288e-01
1.300000000000000000e+02,-1.165199029319838653e+00
1.310000000000000000e+02,-6.694311075581906856e-01
1.320000000000000000e+02,-9.986911141178302920e-01
1.330000000000000000e+02,-5.279222708094443162e-01
1.340000000000000000e+02,-9.358272702701397883e-01
1.350000000000000000e+02,-1.850196784947369943e-01
1.360000000000000000e+02,-8.749759877008699283e-01
1.370000000000000000e+02,-7.266184548617014016e-01
1.380000000000000000e+02,-3.759448347890978481e-01
1.390000000000000000e+02,-9.792592949301852645e-01
1.400000000000000000e+02,-5.317620196187599069e-01
1.410000000000000000e+02,-1.978571737152703403e-01
1.420000000000000000e+02,-1.062244970368366959e+00
1.430000000000000000e+02,-5.146098424403074967e-01
1.440000000000000000e+02,-4.820351617254716725e-01
1.450000000000000000e+02,-3.154531384668056160e-01
1.460000000000000000e+02,-9.110852132634232881e-01
1.470000000000000000e+02,-9.261369839252815428e-01
1.480000000000000000e+02,-3.634175303149294045e-01
1.490000000000000000e+02,-4.209045980300428758e-01
1.500000000000000000e+02,-4.248521448962356839e-01
1.510000000000000000e+02,-3.860655371509059686e-01
1.520000000000000000e+02,-6.840074164735459039e-01
1.530000000000000000e+02,-4.003238908516975614e-01
1.540000000000000000e+02,-3.720782580103942916e-01
1.550000000000000000e+02,-6.643054254079089338e-01
1.560000000000000000e+02,1.197323533434283549e-01
1.570000000000000000e+02,-2.878501237264623480e-01
1.580000000000000000e+02,-7.773910491607931572e-01
1.590000000000000000e+02,-2.130339174098496713e-01
1.600000000000000000e+02,-6.924045010681949552e-01
1.610000000000000000e+02,-1.538746188772629753e-01
1.620000000000000000e+02,-3.242132629777733088e-02
1.630000000000000000e+02,-6.162046955055117126e-01
1.640000000000000000e+02,-7.098716122670201134e-02
1.650000000000000000e+02,-2.261657219190490453e-01
1.660000000000000000e+02,-9.338195200165153032e-02
1.670000000000000000e+02,2.390378947961856460e-01
1.680000000000000000e+02,-3.936164348008596714e-01
1.690000000000000000e+02,-5.361208493072453507e-01
1.700000000000000000e+02,-5.668543288876555231e-01
1.710000000000000000e+02,-5.347430854896300101e-01
1.720000000000000000e+02,-3.031305128242297586e-01
1.730000000000000000e+02,-1.676544075550052970e-01
1.740000000000000000e+02,-1.769927602009927492e-01
1.750000000000000000e+02,-1.845025289191309925e-03
1.760000000000000000e+02,-2.360994324366263442e-01
1.770000000000000000e+02,2.060602231471966306e-01
1.780000000000000000e+02,-2.993970499713852207e-01
1.790000000000000000e+02,6.060507499768872375e-01
1.800000000000000000e+02,-1.229979567049654943e-02
1.810000000000000000e+02,-4.471472669248831577e-01
1.820000000000000000e+02,-5.012677494183320759e-01
1.830000000000000000e+02,-2.525827542704278672e-02
1.840000000000000000e+02,-2.270388355977536188e-01
1.850000000000000000e+02,6.420014822762923346e-02
1.860000000000000000e+02,1.971287372065089194e-03
1.870000000000000000e+02,-1.518486737970601852e-01
1.880000000000000000e+02,-3.740381154205197900e-01
1.890000000000000000e+02,-5.644541674057577119e-01
1.900000000000000000e+02,-2.339544856201046241e-01
1.910000000000000000e+02,1.669196382970433712e-01
1.920000000000000000e+02,-1.577187676093710911e-02
1.930000000000000000e+02,-4.437216336135946793e-01
1.940000000000000000e+02,-8.045722244643678522e-03
1.950000000000000000e+02,6.559521391865276441e-02
1.960000000000000000e+02,-3.051572308603381356e-01
1.970000000000000000e+02,1.611753178366012035e-02
1.980000000000000000e+02,-2.537384466198274596e-03
1.990000000000000000e+02,-3.528910893491851719e-01
2.000000000000000000e+02,1.073362081044867550e-01
2.010000000000000000e+02,1.782353579104718755e-01
2.020000000000000000e+02,3.449153729525848977e-01
2.030000000000000000e+02,3.461406156104728793e-01
2.040000000000000000e+02,-3.733008103871254812e-01
2.050000000000000000e+02,-2.313475119745352360e-01
2.060000000000000000e+02,2.145105801625997455e-01
2.070000000000000000e+02,2.241357852736647061e-01
2.080000000000000000e+02,2.345143058918162104e-01
2.090000000000000000e+02,1.245819447196417906e+00
2.100000000000000000e+02,2.712671532079519165e-01
2.110000000000000000e+02,4.506696920541817808e-01
2.120000000000000000e+02,4.062005290479625552e-01
2.130000000000000000e+02,3.254173753917410927e-01
2.140000000000000000e+02,4.541922660789822486e-02
2.150000000000000000e+02,3.776907661479823597e-01
2.160000000000000000e+02,-7.184756436126960022e-02
2.170000000000000000e+02,9.895441797799904571e-02
2.180000000000000000e+02,3.439093565127090968e-02
2.190000000000000000e+02,2.145622418158989464e-01
2.200000000000000000e+02,8.943975700020545538e-01
2.210000000000000000e+02,-3.501795577775226320e-01
2.220000000000000000e+02,4.258780571123560454e-01
2.230000000000000000e+02,-2.538147613568932925e-01
2.240000000000000000e+02,9.842044026317195438e-02
2.250000000000000000e+02,5.766851790902116637e-01
2.260000000000000000e+02,2.792840057286408162e-01
2.270000000000000000e+02,-5.332343337878958645e-02
2.280000000000000000e+02,6.540888722201157468e-02
2.290000000000000000e+02,4.938793246804045189e-01
2.300000000000000000e+02,8.089001048486105239e-02
2.310000000000000000e+02,3.749375768745947246e-01
2.320000000000000000e+02,3.336715519711461742e-01
2.330000000000000000e+02,1.345198957182567323e-01
2.340000000000000000e+02,9.831832267975997297e-01
2.350000000000000000e+02,5.401757066954057107e-01
2.360000000000000000e+02,-2.475427759972800290e-01
2.370000000000000000e+02,4.259362944308301979e-01
2.380000000000000000e+02,1.814640605694857189e-01
2.390000000000000000e+02,6.457300004388695225e-01
2.400000000000000000e+02,1.622437784701919461e-01
2.410000000000000000e+02,3.755790675599322004e-01
2.420000000000000000e+02,5.714961836941392370e-01
2.430000000000000000e+02,6.897265582510387905e-01
2.440000000000000000e+02,7.991107788326928807e-02
2.450000000000000000e+02,3.496496292477174750e-01
2.460000000000000000e+02,3.175164066517153216e-01
2.470000000000000000e+02,2.740012302278888590e-01
2.480000000000000000e+02,1.009636272084331265e+00
2.490000000000000000e+02,6.114945132882886325e-01
2.500000000000000000e+02,1.217348136994886865e-01
2.510000000000000000e+02,7.853585841164352210e-01
2.520000000000000000e+02,1.156646859103792169e+00
2.530000000000000000e+02,8.397395781653460567e-01
2.540000000000000000e+02,8.418901021379826544e-02
2.550000000000000000e+02,4.047297781401271166e-01
2.560000000000000000e+02,9.400733447559890266e-01
2.570000000000000000e+02,3.576991603143678811e-01
2.580000000000000000e+02,7.131458284438707551e-01
2.590000000000000000e+02,8.223902160288035779e-01
2.600000000000000000e+02,3.219208585265774247e-01
2.610000000000000000e+02,5.921423931814621122e-01
2.620000000000000000e+02,-3.523802020207194019e-01
2.630000000000000000e+02,3.226837075997155968e-01
2.640000000000000000e+02,5.642295545820542602e-01
2.650000000000000000e+02,2.756650454105473158e-01
2.660000000000000000e+02,1.149723391179492848e+00
2.670000000000000000e+02,2.409575866118128240e-01
2.680000000000000000e+02,5.479866539909072909e-01
2.690000000000000000e+02,7.292221731858296030e-01
2.700000000000000000e+02,1.132381986719837030e+00
2.710000000000000000e+02,2.792413546461708362e-01
2.720000000000000000e+02,1.068949125646490250e+00
2.730000000000000000e+02,7.330699183058783097e-01
2.740000000000000000e+02,4.455474046856171544e-01
2.750000000000000000e+02,8.886310422789838182e-01
2.760000000000000000e+02,8.197179086720434160e-01
2.770000000000000000e+02,5.899349368523638670e-01
2.780000000000000000e+02,8.009406254970081740e-01
2.790000000000000000e+02,6.744059209414746681e-01
2.800000000000000000e+02,8.340552035753768800e-01
2.810000000000000000e+02,1.008639202356316211e+00
2.820000000000000000e+02,1.295805044843608034e+00
2.830000000000000000e+02,4.586553503519480435e-01
2.840000000000000000e+02,1.479910012396882468e+00
2.850000000000000000e+02,2.643736601432518096e-01
2.860000000000000000e+02,8.144644714893275461e-01
2.870000000000000000e+02,1.046495161945375729e+00
2.880000000000000000e+02,9.642975603205123925e-01
2.890000000000000000e+02,7.031901440538241843e-01
2.900000000000000000e+02,8.375633248928200381e-01
2.910000000000000000e+02,7.620997196023528986e-01
2.920000000000000000e+02,7.431905729167391783e-01
2.930000000000000000e+02,1.184880629106309868e+00
2.940000000000000000e+02,1.047104645789516786e+00
2.950000000000000000e+02,7.421271214218065904e-01
2.960000000000000000e+02,1.229879962629977896e+00
2.970000000000000000e+02,1.062189856262985233e+00
2.980000000000000000e+02,1.223858635651690729e+00
2.990000000000000000e+02,1.178888652577086527e+00
3.000000000000000000e+02,7.437884817561472017e-01
3.010000000000000000e+02,8.335262310615024761e-01
3.020000000000000000e+02,1.219304319906241663e+00
3.030000000000000000e+02,1.176717747241140977e+00
3.040000000000000000e+02,9.923803409383279428e-01
3.050000000000000000e+02,1.030938304243005144e+00
3.060000000000000000e+02,1.356701500612338185e+00
3.070000000000000000e+02,8.300515825148062632e-01
3.080000000000000000e+02,1.144598877202932963e+00
3.090000000000000000e+02,9.367014058855492875e-01
3.100000000000000000e+02,9.312260751286530747e-01
3.110000000000000000e+02,1.295669750036544166e+00
3.120000000000000000e+02,1.217186165179806379e+00
3.130000000000000000e+02,1.209166543904170776e+00
3.140000000000000000e+02,1.332529968667282239e+00
3.150000000000000000e+02,9.944189911412544269e-01
3.160000000000000000e+02,1.173543866594103147e+00
3.170000000000000000e+02,9.153819770686709711e-01
3.180000000000000000e+02,1.072889920827089671e+00
3.190000000000000000e+02,9.668039502993459600e-01
3.200000000000000000e+02,1.020151995283189006e+00
3.210000000000000000e+02,1.138608628257482769e+00
3.220000000000000000e+02,7.893723739742685153e-01
3.230000000000000000e+02,1.504750107991569497e+00
3.240000000000000000e+02,7.505558284400738467e-01
3.250000000000000000e+02,6.997372987693095681e-01
3.260000000000000000e+02,1.269872277019518547e+00
3.270000000000000000e+02,1.175849070387329443e+00
3.280000000000000000e+02,1.144444037190206487e+00
3.290000000000000000e+02,1.138447812640050794e+00
3.300000000000000000e+02,9.852077357909057032e-01
3.310000000000000000e+02,7.910260033012328496e-01
3.320000000000000000e+02,1.007056025593590531e+00
3.330000000000000000e+02,8.451386149097769307e-01
3.340000000000000000e+02,1.208076580818742807e+00
3.350000000000000000e+02,9.663532613065275445e-01
3.360000000000000000e+02,8.120161139024422159e-01
3.370000000000000000e+02,9.169806582029553788e-01
3.380000000000000000e+02,1.082793194123537139e+00
3.390000000000000000e+02,8.668266702527556156e-01
3.400000000000000000e+02,8.188670557443521458e-01
3.410000000000000000e+02,1.038174314413303323e+00
3.420000000000000000e+02,1.045442979932833971e+00
3.430000000000000000e+02,8.817627626981783262e-01
3.440000000000000000e+02,8.960950707370093360e-01
3.450000000000000000e+02,1.033338187220959714e+00
3.460000000000000000e+02,6.973907943345479810e-01
3.470000000000000000e+02,7.124773900271850202e-01
3.480000000000000000e+02,8.471927115282624765e-01
3.490000000000000000e+02,9.553971225059206818e-01
3.500000000000000000e+02,1.051559697988406983e+00
3.510000000000000000e+02,1.288720530956013466e+00
3.520000000000000000e+02,1.155243626524395717e+00
3.530000000000000000e+02,9.633119866571335788e-01
3.540000000000000000e+02,9.819488880826857669e-01
3.550000000000000000e+02,7.995143619895428433e-01
3.560000000000000000e+02,9.948454778894632033e-01
3.570000000000000000e+02,9.345435172440956784e-01
3.580000000000000000e+02,1.056393807903901028e+00
3.590000000000000000e+02,8.319350444992700266e-01
3.600000000000000000e+02,1.088598451648860044e+00
3.610000000000000000e+02,1.283289437818481149e+00
3.620000000000000000e+02,9.682968928323970603e-01
3.630000000000000000e+02,1.067813245144108469e+00
3.640000000000000000e+02,1.108225918508002117e+00
3.650000000000000000e+02,9.177803150605512439e-01
3.660000000000000000e+02,1.036336646725876998e+00
3.670000000000000000e+02,9.875288549383796077e-01
3.680000000000000000e+02,1.008488669443145191e+00
3.690000000000000000e+02,8.602772682575842156e-01
3.700000000000000000e+02,9.902647703210578634e-01
3.710000000000000000e+02,1.078451702676710200e+00
3.720000000000000000e+02,1.250098987756339097e+00
3.730000000000000000e+02,1.150135311260572113e+00
3.740000000000000000e+02,1.359994200234477812e+00
3.750000000000000000e+02,8.662835667461454836e-01
3.760000000000000000e+02,1.132149866969075935e+00
3.770000000000000000e+02,1.022001456964044985e+00
3.780000000000000000e+02,1.364686892780570870e+00
3.790000000000000000e+02,8.511307829164020955e-01
3.800000000000000000e+02,8.514458960401738441e-01
3.810000000000000000e+02,8.966002135017381303e-01
3.820000000000000000e+02,6.387288926618132079e-01
3.830000000000000000e+02,9.030276864877186949e-01
3.840000000000000000e+02,8.706205088283028859e-01
3.850000000000000000e+02,1.023363793409147515e+00
3.860000000000000000e+02,1.040139200148570309e+00
3.870000000000000000e+02,1.289411163435327801e+00
3.880000000000000000e+02,1.147517390271583837e+00
3.890000000000000000e+02,8.928030297166668072e-01
3.900000000000000000e+02,8.478473112696579550e-01
3.910000000000000000e+02,1.069939390755016762e+00
3.920000000000000000e+02,7.924436197047816099e-01
3.930000000000000000e+02,1.264513191175717699e+00
3.940000000000000000e+02,1.169854338470358579e+00
3.950000000000000000e+02,9.227161252279820758e-01
3.960000000000000000e+02,7.374904170490975686e-01
3.970000000000000000e+02,1.188080856124813511e+00
3.980000000000000000e+02,9.728190232121091130e-01
3.990000000000000000e+02,1.180672446796021235e+00


==> csvs/PA_distractor.csv <==
0.000000000000000000e+00,6.592347423256072689e-03
1.000000000000000000e+00,6.559385686139793462e-03
2.000000000000000000e+00,6.526423949023511632e-03
3.000000000000000000e+00,6.493462211907230670e-03
4.000000000000000000e+00,6.460500474790951443e-03
5.000000000000000000e+00,6.427538737674671349e-03
6.000000000000000000e+00,6.394577000558390387e-03
7.000000000000000000e+00,6.361615263442109425e-03
8.000000000000000000e+00,6.328653526325829330e-03
9.000000000000000000e+00,6.295691789209550103e-03
1.000000000000000000e+01,6.262730052093269141e-03
1.100000000000000000e+01,6.229768314976989046e-03
1.200000000000000000e+01,6.196806577860708085e-03
1.300000000000000000e+01,6.163844840744427990e-03
1.400000000000000000e+01,6.130883103628147028e-03
1.500000000000000000e+01,6.097921366511867801e-03
1.600000000000000000e+01,6.064959629395585972e-03
1.700000000000000000e+01,6.031997892279306744e-03
1.800000000000000000e+01,5.999036155163027517e-03
1.900000000000000000e+01,5.966074418046744821e-03
2.000000000000000000e+01,5.933112680930464726e-03
2.100000000000000000e+01,5.900150943814185499e-03
2.200000000000000000e+01,5.867189206697903670e-03
2.300000000000000000e+01,5.834227469581624442e-03
2.400000000000000000e+01,5.801265732465343480e-03
2.500000000000000000e+01,5.768303995349063386e-03
2.600000000000000000e+01,5.735342258232780689e-03
2.700000000000000000e+01,5.702380521116501462e-03
2.800000000000000000e+01,5.669418784000221367e-03
2.900000000000000000e+01,5.636457046883942140e-03
3.000000000000000000e+01,5.603495309767661178e-03
3.100000000000000000e+01,5.570533572651379349e-03
3.200000000000000000e+01,5.537571835535100122e-03
3.300000000000000000e+01,5.504610098418820027e-03
3.400000000000000000e+01,5.471648361302539065e-03
3.500000000000000000e+01,5.438686624186258103e-03
3.600000000000000000e+01,5.405724887069978876e-03
3.700000000000000000e+01,5.372763149953698782e-03
3.800000000000000000e+01,5.339801412837416085e-03
3.900000000000000000e+01,5.306839675721136858e-03
4.000000000000000000e+01,5.273877938604856763e-03
4.100000000000000000e+01,5.240916201488577536e-03
4.200000000000000000e+01,5.207954464372296574e-03
4.300000000000000000e+01,5.174992727256014745e-03
4.400000000000000000e+01,5.142030990139735518e-03
4.500000000000000000e+01,5.109069253023455423e-03
4.600000000000000000e+01,5.076107515907174461e-03
4.700000000000000000e+01,5.043145778790893499e-03
4.800000000000000000e+01,5.010184041674613405e-03
4.900000000000000000e+01,4.977222304558334177e-03
5.000000000000000000e+01,4.944260567442053216e-03
5.100000000000000000e+01,4.911298830325772254e-03
5.200000000000000000e+01,4.878337093209492159e-03
5.300000000000000000e+01,4.845375356093212932e-03
5.400000000000000000e+01,4.812413618976931103e-03
5.500000000000000000e+01,4.779451881860650141e-03
5.600000000000000000e+01,4.746490144744370913e-03
5.700000000000000000e+01,4.713528407628090819e-03
5.800000000000000000e+01,4.680566670511809857e-03
5.900000000000000000e+01,4.647604933395528895e-03
6.000000000000000000e+01,4.614643196279248800e-03
6.100000000000000000e+01,4.581681459162969573e-03
6.200000000000000000e+01,4.548719722046688611e-03
6.300000000000000000e+01,4.515757984930406782e-03
6.400000000000000000e+01,4.482796247814127555e-03
6.500000000000000000e+01,4.449834510697847460e-03
6.600000000000000000e+01,4.416872773581566498e-03
6.700000000000000000e+01,4.383911036465285536e-03
6.800000000000000000e+01,4.350949299349006309e-03
6.900000000000000000e+01,4.317987562232726215e-03
7.000000000000000000e+01,4.285025825116445253e-03
7.100000000000000000e+01,4.252064088000164291e-03
7.200000000000000000e+01,4.219102350883884196e-03
7.300000000000000000e+01,4.186140613767604969e-03
7.400000000000000000e+01,4.153178876651324007e-03
7.500000000000000000e+01,4.120217139535042178e-03
7.600000000000000000e+01,4.087255402418762951e-03
7.700000000000000000e+01,4.054293665302482856e-03
7.800000000000000000e+01,4.021331928186201894e-03
7.900000000000000000e+01,3.988370191069922667e-03
8.000000000000000000e+01,3.955408453953640838e-03
8.100000000000000000e+01,3.922446716837361610e-03
8.200000000000000000e+01,3.889484979721080649e-03
8.300000000000000000e+01,3.856523242604799253e-03
8.400000000000000000e+01,3.823561505488519592e-03
8.500000000000000000e+01,3.790599768372239931e-03
8.600000000000000000e+01,3.757638031255958969e-03
8.700000000000000000e+01,3.724676294139677574e-03
8.800000000000000000e+01,3.691714557023397913e-03
8.900000000000000000e+01,3.658752819907118252e-03
9.000000000000000000e+01,3.625791082790837290e-03
9.100000000000000000e+01,3.592829345674556328e-03
9.200000000000000000e+01,3.559867608558276667e-03
9.300000000000000000e+01,3.526905871441997006e-03
9.400000000000000000e+01,3.493944134325715611e-03
9.500000000000000000e+01,3.460982397209434649e-03
9.600000000000000000e+01,3.428020660093154988e-03
9.700000000000000000e+01,3.395058922976875327e-03
9.800000000000000000e+01,3.362097185860594365e-03
9.900000000000000000e+01,3.329135448744312969e-03
1.000000000000000000e+02,3.296173711628033309e-03
1.010000000000000000e+02,3.263211974511753214e-03
1.020000000000000000e+02,3.230250237395472686e-03
1.030000000000000000e+02,3.197288500279193025e-03
1.040000000000000000e+02,3.164326763162911629e-03
1.050000000000000000e+02,3.131365026046631535e-03
1.060000000000000000e+02,3.098403288930351007e-03
1.070000000000000000e+02,3.065441551814070478e-03
1.080000000000000000e+02,3.032479814697790384e-03
1.090000000000000000e+02,2.999518077581509855e-03
1.100000000000000000e+02,2.966556340465229327e-03
1.110000000000000000e+02,2.933594603348949233e-03
1.120000000000000000e+02,2.900632866232668704e-03
1.130000000000000000e+02,2.867671129116388176e-03
1.140000000000000000e+02,2.834709392000108082e-03
1.150000000000000000e+02,2.801747654883827553e-03
1.160000000000000000e+02,2.768785917767547025e-03
1.170000000000000000e+02,2.735824180651266931e-03
1.180000000000000000e+02,2.702862443534986402e-03
1.190000000000000000e+02,2.669900706418705874e-03
1.200000000000000000e+02,2.636938969302425346e-03
1.210000000000000000e+02,2.603977232186145251e-03
1.220000000000000000e+02,2.571015495069864723e-03
1.230000000000000000e+02,2.538053757953584195e-03
1.240000000000000000e+02,2.505092020837304100e-03
1.250000000000000000e+02,2.472130283721023572e-03
1.260000000000000000e+02,2.439168546604743044e-03
1.270000000000000000e+02,2.406206809488462949e-03
1.280000000000000000e+02,2.373245072372182421e-03
1.290000000000000000e+02,2.340283335255901893e-03
1.300000000000000000e+02,2.307321598139621798e-03
1.310000000000000000e+02,2.274359861023341270e-03
1.320000000000000000e+02,2.241398123907060742e-03
1.330000000000000000e+02,2.208436386790780647e-03
1.340000000000000000e+02,2.175474649674500119e-03
1.350000000000000000e+02,2.142512912558219591e-03
1.360000000000000000e+02,2.109551175441939062e-03
1.370000000000000000e+02,2.076589438325658968e-03
1.380000000000000000e+02,2.043627701209378440e-03
1.390000000000000000e+02,2.010665964093097911e-03
1.400000000000000000e+02,1.977704226976817817e-03
1.410000000000000000e+02,1.944742489860537289e-03
1.420000000000000000e+02,1.911780752744256977e-03
1.430000000000000000e+02,1.878819015627976449e-03
1.440000000000000000e+02,1.845857278511696137e-03
1.450000000000000000e+02,1.812895541395415826e-03
1.460000000000000000e+02,1.779933804279135298e-03
1.470000000000000000e+02,1.746972067162854986e-03
1.480000000000000000e+02,1.714010330046574458e-03
1.490000000000000000e+02,1.681048592930294147e-03
1.500000000000000000e+02,1.648086855814013835e-03
1.510000000000000000e+02,1.615125118697733307e-03
1.520000000000000000e+02,1.582163381581452996e-03
1.530000000000000000e+02,1.549201644465172684e-03
1.540000000000000000e+02,1.516239907348892156e-03
1.550000000000000000e+02,1.483278170232611845e-03
1.560000000000000000e+02,1.450316433116331316e-03
1.570000000000000000e+02,1.417354696000051005e-03
1.580000000000000000e+02,1.384392958883770694e-03
1.590000000000000000e+02,1.351431221767490165e-03
1.600000000000000000e+02,1.318469484651209854e-03
1.610000000000000000e+02,1.285507747534929543e-03
1.620000000000000000e+02,1.252546010418649014e-03
1.630000000000000000e+02,1.219584273302368703e-03
1.640000000000000000e+02,1.186622536186088175e-03
1.650000000000000000e+02,1.153660799069807863e-03
1.660000000000000000e+02,1.120699061953527552e-03
1.670000000000000000e+02,1.087737324837247024e-03
1.680000000000000000e+02,1.054775587720966712e-03
1.690000000000000000e+02,1.021813850604686401e-03
1.700000000000000000e+02,9.888521134884058726e-04
1.710000000000000000e+02,9.558903763721255612e-04
1.720000000000000000e+02,9.229286392558451414e-04
1.730000000000000000e+02,8.899669021395647216e-04
1.740000000000000000e+02,8.570051650232843017e-04
1.750000000000000000e+02,8.240434279070039903e-04
1.760000000000000000e+02,7.910816907907235705e-04
1.770000000000000000e+02,7.581199536744431507e-04
1.780000000000000000e+02,7.251582165581627309e-04
1.790000000000000000e+02,6.921964794418824195e-04
1.800000000000000000e+02,6.592347423256019997e-04
1.810000000000000000e+02,6.262730052093215798e-04
1.820000000000000000e+02,5.933112680930411600e-04
1.830000000000000000e+02,5.603495309767608486e-04
1.840000000000000000e+02,5.273877938604804288e-04
1.850000000000000000e+02,4.944260567442000090e-04
1.860000000000000000e+02,4.614643196279196433e-04
1.870000000000000000e+02,4.285025825116392235e-04
1.880000000000000000e+02,3.955408453953588579e-04
1.890000000000000000e+02,3.625791082790784381e-04
1.900000000000000000e+02,3.296173711627980725e-04
1.910000000000000000e+02,2.966556340465176527e-04
1.920000000000000000e+02,2.636938969302372870e-04
1.930000000000000000e+02,2.307321598139568943e-04
1.940000000000000000e+02,1.977704226976765016e-04
1.950000000000000000e+02,1.648086855813961089e-04
1.960000000000000000e+02,1.318469484651157162e-04
1.970000000000000000e+02,9.888521134883532346e-05
1.980000000000000000e+02,6.592347423255493074e-05
1.990000000000000000e+02,3.296173711627453803e-05
2.000000000000000000e+02,-5.855180716501771244e-18
2.010000000000000000e+02,-3.296173711628551557e-05
2.020000000000000000e+02,-6.592347423256664013e-05
2.030000000000000000e+02,-9.888521134884776468e-05
2.040000000000000000e+02,-1.318469484651274256e-04
2.050000000000000000e+02,-1.648086855814070864e-04
2.060000000000000000e+02,-1.977704226976882110e-04
2.070000000000000000e+02,-2.307321598139693355e-04
2.080000000000000000e+02,-2.636938969302489964e-04
2.090000000000000000e+02,-2.966556340465286573e-04
2.100000000000000000e+02,-3.296173711628097819e-04
2.110000000000000000e+02,-3.625791082790909064e-04
2.120000000000000000e+02,-3.955408453953705673e-04
2.130000000000000000e+02,-4.285025825116502282e-04
2.140000000000000000e+02,-4.614643196279313527e-04
2.150000000000000000e+02,-4.944260567442124773e-04
2.160000000000000000e+02,-5.273877938604921382e-04
2.170000000000000000e+02,-5.603495309767717990e-04
2.180000000000000000e+02,-5.933112680930529778e-04
2.190000000000000000e+02,-6.262730052093340482e-04
2.200000000000000000e+02,-6.592347423256137090e-04
2.210000000000000000e+02,-6.921964794418933699e-04
2.220000000000000000e+02,-7.251582165581745487e-04
2.230000000000000000e+02,-7.581199536744556190e-04
2.240000000000000000e+02,-7.910816907907352799e-04
2.250000000000000000e+02,-8.240434279070149408e-04
2.260000000000000000e+02,-8.570051650232961196e-04
2.270000000000000000e+02,-8.899669021395771899e-04
2.280000000000000000e+02,-9.229286392558568508e-04
2.290000000000000000e+02,-9.558903763721365117e-04
2.300000000000000000e+02,-9.888521134884175820e-04
2.310000000000000000e+02,-1.021813850604698761e-03
2.320000000000000000e+02,-1.054775587720978422e-03
2.330000000000000000e+02,-1.087737324837258083e-03
2.340000000000000000e+02,-1.120699061953539261e-03
2.350000000000000000e+02,-1.153660799069820440e-03
2.360000000000000000e+02,-1.186622536186100101e-03
2.370000000000000000e+02,-1.219584273302379762e-03
2.380000000000000000e+02,-1.252546010418660724e-03
2.390000000000000000e+02,-1.285507747534941903e-03
2.400000000000000000e+02,-1.318469484651221563e-03
2.410000000000000000e+02,-1.351431221767501224e-03
2.420000000000000000e+02,-1.384392958883782403e-03
2.430000000000000000e+02,-1.417354696000063582e-03
2.440000000000000000e+02,-1.450316433116343243e-03
2.450000000000000000e+02,-1.483278170232622904e-03
2.460000000000000000e+02,-1.516239907348903865e-03
2.470000000000000000e+02,-1.549201644465185044e-03
2.480000000000000000e+02,-1.582163381581464705e-03
2.490000000000000000e+02,-1.615125118697744366e-03
2.500000000000000000e+02,-1.648086855814025545e-03
2.510000000000000000e+02,-1.681048592930306724e-03
2.520000000000000000e+02,-1.714010330046586384e-03
2.530000000000000000e+02,-1.746972067162866045e-03
2.540000000000000000e+02,-1.779933804279147007e-03
2.550000000000000000e+02,-1.812895541395428186e-03
2.560000000000000000e+02,-1.845857278511707847e-03
2.570000000000000000e+02,-1.878819015627987508e-03
2.580000000000000000e+02,-1.911780752744268687e-03
2.590000000000000000e+02,-1.944742489860549865e-03
2.600000000000000000e+02,-1.977704226976829526e-03
2.610000000000000000e+02,-2.010665964093109187e-03
2.620000000000000000e+02,-2.043627701209390149e-03
2.630000000000000000e+02,-2.076589438325671545e-03
2.640000000000000000e+02,-2.109551175441951205e-03
2.650000000000000000e+02,-2.142512912558230866e-03
2.660000000000000000e+02,-2.175474649674511828e-03
2.670000000000000000e+02,-2.208436386790792790e-03
2.680000000000000000e+02,-2.241398123907072451e-03
2.690000000000000000e+02,-2.274359861023352112e-03
2.700000000000000000e+02,-2.307321598139633508e-03
2.710000000000000000e+02,-2.340283335255914469e-03
2.720000000000000000e+02,-2.373245072372194130e-03
2.730000000000000000e+02,-2.406206809488473791e-03
2.740000000000000000e+02,-2.439168546604754753e-03
2.750000000000000000e+02,-2.472130283721036149e-03
2.760000000000000000e+02,-2.505092020837315810e-03
2.770000000000000000e+02,-2.538053757953595471e-03
2.780000000000000000e+02,-2.571015495069876432e-03
2.790000000000000000e+02,-2.603977232186157828e-03
2.800000000000000000e+02,-2.636938969302437489e-03
2.810000000000000000e+02,-2.669900706418717150e-03
2.820000000000000000e+02,-2.702862443534998112e-03
2.830000000000000000e+02,-2.735824180651279074e-03
2.840000000000000000e+02,-2.768785917767558735e-03
2.850000000000000000e+02,-2.801747654883838395e-03
2.860000000000000000e+02,-2.834709392000119791e-03
2.870000000000000000e+02,-2.867671129116400753e-03
2.880000000000000000e+02,-2.900632866232680414e-03
2.890000000000000000e+02,-2.933594603348960075e-03
2.900000000000000000e+02,-2.966556340465241037e-03
2.910000000000000000e+02,-2.999518077581522432e-03
2.920000000000000000e+02,-3.032479814697802093e-03
2.930000000000000000e+02,-3.065441551814082188e-03
2.940000000000000000e+02,-3.098403288930362716e-03
2.950000000000000000e+02,-3.131365026046644112e-03
2.960000000000000000e+02,-3.164326763162923772e-03
2.970000000000000000e+02,-3.197288500279203433e-03
2.980000000000000000e+02,-3.230250237395484395e-03
2.990000000000000000e+02,-3.263211974511765357e-03
3.000000000000000000e+02,-0.000000000000000000e+00
3.010000000000000000e+02,-0.000000000000000000e+00
3.020000000000000000e+02,-0.000000000000000000e+00
3.030000000000000000e+02,-0.000000000000000000e+00
3.040000000000000000e+02,-0.000000000000000000e+00
3.050000000000000000e+02,-0.000000000000000000e+00
3.060000000000000000e+02,-0.000000000000000000e+00
3.070000000000000000e+02,-0.000000000000000000e+00
3.080000000000000000e+02,-0.000000000000000000e+00
3.090000000000000000e+02,-0.000000000000000000e+00
3.100000000000000000e+02,-0.000000000000000000e+00
3.110000000000000000e+02,-0.000000000000000000e+00
3.120000000000000000e+02,-0.000000000000000000e+00
3.130000000000000000e+02,-0.000000000000000000e+00
3.140000000000000000e+02,-0.000000000000000000e+00
3.150000000000000000e+02,-0.000000000000000000e+00
3.160000000000000000e+02,-0.000000000000000000e+00
3.170000000000000000e+02,-0.000000000000000000e+00
3.180000000000000000e+02,-0.000000000000000000e+00
3.190000000000000000e+02,-0.000000000000000000e+00
3.200000000000000000e+02,-0.000000000000000000e+00
3.210000000000000000e+02,-0.000000000000000000e+00
3.220000000000000000e+02,-0.000000000000000000e+00
3.230000000000000000e+02,-0.000000000000000000e+00
3.240000000000000000e+02,-0.000000000000000000e+00
3.250000000000000000e+02,-0.000000000000000000e+00
3.260000000000000000e+02,-0.000000000000000000e+00
3.270000000000000000e+02,-0.000000000000000000e+00
3.280000000000000000e+02,-0.000000000000000000e+00
3.290000000000000000e+02,-0.000000000000000000e+00
3.300000000000000000e+02,-0.000000000000000000e+00
3.310000000000000000e+02,-0.000000000000000000e+00
3.320000000000000000e+02,-0.000000000000000000e+00
3.330000000000000000e+02,-0.000000000000000000e+00
3.340000000000000000e+02,-0.000000000000000000e+00
3.350000000000000000e+02,-0.000000000000000000e+00
3.360000000000000000e+02,-0.000000000000000000e+00
3.370000000000000000e+02,-0.000000000000000000e+00
3.380000000000000000e+02,-0.000000000000000000e+00
3.390000000000000000e+02,-0.000000000000000000e+00
3.400000000000000000e+02,-0.000000000000000000e+00
3.410000000000000000e+02,-0.000000000000000000e+00
3.420000000000000000e+02,-0.000000000000000000e+00
3.430000000000000000e+02,-0.000000000000000000e+00
3.440000000000000000e+02,-0.000000000000000000e+00
3.450000000000000000e+02,-0.000000000000000000e+00
3.460000000000000000e+02,-0.000000000000000000e+00
3.470000000000000000e+02,-0.000000000000000000e+00
3.480000000000000000e+02,-0.000000000000000000e+00
3.490000000000000000e+02,-0.000000000000000000e+00
3.500000000000000000e+02,-0.000000000000000000e+00
3.510000000000000000e+02,-0.000000000000000000e+00
3.520000000000000000e+02,-0.000000000000000000e+00
3.530000000000000000e+02,-0.000000000000000000e+00
3.540000000000000000e+02,-0.000000000000000000e+00
3.550000000000000000e+02,-0.000000000000000000e+00
3.560000000000000000e+02,-0.000000000000000000e+00
3.570000000000000000e+02,-0.000000000000000000e+00
3.580000000000000000e+02,-0.000000000000000000e+00
3.590000000000000000e+02,-0.000000000000000000e+00
3.600000000000000000e+02,-0.000000000000000000e+00
3.610000000000000000e+02,-0.000000000000000000e+00
3.620000000000000000e+02,-0.000000000000000000e+00
3.630000000000000000e+02,-0.000000000000000000e+00
3.640000000000000000e+02,-0.000000000000000000e+00
3.650000000000000000e+02,-0.000000000000000000e+00
3.660000000000000000e+02,-0.000000000000000000e+00
3.670000000000000000e+02,-0.000000000000000000e+00
3.680000000000000000e+02,-0.000000000000000000e+00
3.690000000000000000e+02,-0.000000000000000000e+00
3.700000000000000000e+02,-0.000000000000000000e+00
3.710000000000000000e+02,-0.000000000000000000e+00
3.720000000000000000e+02,-0.000000000000000000e+00
3.730000000000000000e+02,-0.000000000000000000e+00
3.740000000000000000e+02,-0.000000000000000000e+00
3.750000000000000000e+02,-0.000000000000000000e+00
3.760000000000000000e+02,-0.000000000000000000e+00
3.770000000000000000e+02,-0.000000000000000000e+00
3.780000000000000000e+02,-0.000000000000000000e+00
3.790000000000000000e+02,-0.000000000000000000e+00
3.800000000000000000e+02,-0.000000000000000000e+00
3.810000000000000000e+02,-0.000000000000000000e+00
3.820000000000000000e+02,-0.000000000000000000e+00
3.830000000000000000e+02,-0.000000000000000000e+00
3.840000000000000000e+02,-0.000000000000000000e+00
3.850000000000000000e+02,-0.000000000000000000e+00
3.860000000000000000e+02,-0.000000000000000000e+00
3.870000000000000000e+02,-0.000000000000000000e+00
3.880000000000000000e+02,-0.000000000000000000e+00
3.890000000000000000e+02,-0.000000000000000000e+00
3.900000000000000000e+02,-0.000000000000000000e+00
3.910000000000000000e+02,-0.000000000000000000e+00
3.920000000000000000e+02,-0.000000000000000000e+00
3.930000000000000000e+02,-0.000000000000000000e+00
3.940000000000000000e+02,-0.000000000000000000e+00
3.950000000000000000e+02,-0.000000000000000000e+00
3.960000000000000000e+02,-0.000000000000000000e+00
3.970000000000000000e+02,-0.000000000000000000e+00
3.980000000000000000e+02,-0.000000000000000000e+00
3.990000000000000000e+02,-0.000000000000000000e+00


==> csvs/PA_signal.csv <==
0.000000000000000000e+00,-2.006592347423255429e+00
1.000000000000000000e+00,-1.996559385686139443e+00
2.000000000000000000e+00,-1.986526423949022790e+00
3.000000000000000000e+00,-1.976493462211906360e+00
4.000000000000000000e+00,-1.966460500474790374e+00
5.000000000000000000e+00,-1.956427538737674166e+00
6.000000000000000000e+00,-1.946394577000557735e+00
7.000000000000000000e+00,-1.936361615263441305e+00
8.000000000000000000e+00,-1.926328653526325096e+00
9.000000000000000000e+00,-1.916295691789209110e+00
1.000000000000000000e+01,-1.906262730052092458e+00
1.100000000000000000e+01,-1.896229768314976472e+00
1.200000000000000000e+01,-1.886196806577860041e+00
1.300000000000000000e+01,-1.876163844840743833e+00
1.400000000000000000e+01,-1.866130883103627403e+00
1.500000000000000000e+01,-1.856097921366511416e+00
1.600000000000000000e+01,-1.846064959629394764e+00
1.700000000000000000e+01,-1.836031997892278778e+00
1.800000000000000000e+01,-1.825999036155162791e+00
1.900000000000000000e+01,-1.815966074418045695e+00
2.000000000000000000e+01,-1.805933112680929709e+00
2.100000000000000000e+01,-1.795900150943813722e+00
2.200000000000000000e+01,-1.785867189206697070e+00
2.300000000000000000e+01,-1.775834227469581084e+00
2.400000000000000000e+01,-1.765801265732464653e+00
2.500000000000000000e+01,-1.755768303995348445e+00
2.600000000000000000e+01,-1.745735342258231571e+00
2.700000000000000000e+01,-1.735702380521115584e+00
2.800000000000000000e+01,-1.725669418783999376e+00
2.900000000000000000e+01,-1.715636457046883390e+00
3.000000000000000000e+01,-1.705603495309766737e+00
3.100000000000000000e+01,-1.695570533572650307e+00
3.200000000000000000e+01,-1.685537571835534321e+00
3.300000000000000000e+01,-1.675504610098418112e+00
3.400000000000000000e+01,-1.665471648361301682e+00
3.500000000000000000e+01,-1.655438686624185252e+00
3.600000000000000000e+01,-1.645405724887069043e+00
3.700000000000000000e+01,-1.635372763149953057e+00
3.800000000000000000e+01,-1.625339801412836183e+00
3.900000000000000000e+01,-1.615306839675719974e+00
4.000000000000000000e+01,-1.605273877938603988e+00
4.100000000000000000e+01,-1.595240916201488002e+00
4.200000000000000000e+01,-1.585207954464371349e+00
4.300000000000000000e+01,-1.575174992727254919e+00
4.400000000000000000e+01,-1.565142030990138933e+00
4.500000000000000000e+01,-1.555109069253022724e+00
4.600000000000000000e+01,-1.545076107515906294e+00
4.700000000000000000e+01,-1.535043145778789864e+00
4.800000000000000000e+01,-1.525010184041673655e+00
4.900000000000000000e+01,-1.514977222304557669e+00
5.000000000000000000e+01,-1.504944260567441017e+00
5.100000000000000000e+01,-1.494911298830324586e+00
5.200000000000000000e+01,-1.484878337093208600e+00
5.300000000000000000e+01,-1.474845375356092392e+00
5.400000000000000000e+01,-1.464812413618975961e+00
5.500000000000000000e+01,-1.454779451881859531e+00
5.600000000000000000e+01,-1.444746490144743323e+00
5.700000000000000000e+01,-1.434713528407627336e+00
5.800000000000000000e+01,-1.424680566670510906e+00
5.900000000000000000e+01,-1.414647604933394254e+00
6.000000000000000000e+01,-1.404614643196278267e+00
6.100000000000000000e+01,-1.394581681459162281e+00
6.200000000000000000e+01,-1.384548719722045629e+00
6.300000000000000000e+01,-1.374515757984929198e+00
6.400000000000000000e+01,-1.364482796247813212e+00
6.500000000000000000e+01,-1.354449834510697004e+00
6.600000000000000000e+01,-1.344416872773580574e+00
6.700000000000000000e+01,-1.334383911036464143e+00
6.800000000000000000e+01,-1.324350949299347935e+00
6.900000000000000000e+01,-1.314317987562231949e+00
7.000000000000000000e+01,-1.304285025825115296e+00
7.100000000000000000e+01,-1.294252064087998866e+00
7.200000000000000000e+01,-1.284219102350882880e+00
7.300000000000000000e+01,-1.274186140613766671e+00
7.400000000000000000e+01,-1.264153178876650241e+00
7.500000000000000000e+01,-1.254120217139533811e+00
7.600000000000000000e+01,-1.244087255402417602e+00
7.700000000000000000e+01,-1.234054293665301616e+00
7.800000000000000000e+01,-1.224021331928185186e+00
7.900000000000000000e+01,-1.213988370191068977e+00
8.000000000000000000e+01,-1.203955408453952547e+00
8.100000000000000000e+01,-1.193922446716836561e+00
8.200000000000000000e+01,-1.183889484979719908e+00
8.300000000000000000e+01,-1.173856523242603478e+00
8.400000000000000000e+01,-1.163823561505487492e+00
8.500000000000000000e+01,-1.153790599768371283e+00
8.600000000000000000e+01,-1.143757638031254853e+00
8.700000000000000000e+01,-1.133724676294138423e+00
8.800000000000000000e+01,-1.123691714557022214e+00
8.900000000000000000e+01,-1.113658752819906228e+00
9.000000000000000000e+01,-1.103625791082789576e+00
9.100000000000000000e+01,-1.093592829345673145e+00
9.200000000000000000e+01,-1.083559867608557159e+00
9.300000000000000000e+01,-1.073526905871440951e+00
9.400000000000000000e+01,-1.063493944134324520e+00
9.500000000000000000e+01,-1.053460982397208090e+00
9.600000000000000000e+01,-1.043428020660091882e+00
9.700000000000000000e+01,-1.033395058922975895e+00
9.800000000000000000e+01,-1.023362097185859465e+00
9.900000000000000000e+01,-1.013329135448742813e+00
1.000000000000000000e+02,-1.003296173711626826e+00
1.010000000000000000e+02,-9.932632119745105070e-01
1.020000000000000000e+02,-9.832302502373942987e-01
1.030000000000000000e+02,-9.731972885002782014e-01
1.040000000000000000e+02,-9.631643267631616601e-01
1.050000000000000000e+02,-9.531313650260453407e-01
1.060000000000000000e+02,-9.430984032889291324e-01
1.070000000000000000e+02,-9.330654415518128131e-01
1.080000000000000000e+02,-9.230324798146964937e-01
1.090000000000000000e+02,-9.129995180775802854e-01
1.100000000000000000e+02,-9.029665563404639661e-01
1.110000000000000000e+02,-8.929335946033476468e-01
1.120000000000000000e+02,-8.829006328662314385e-01
1.130000000000000000e+02,-8.728676711291151191e-01
1.140000000000000000e+02,-8.628347093919987998e-01
1.150000000000000000e+02,-8.528017476548824805e-01
1.160000000000000000e+02,-8.427687859177662721e-01
1.170000000000000000e+02,-8.327358241806499528e-01
1.180000000000000000e+02,-8.227028624435336335e-01
1.190000000000000000e+02,-8.126699007064174252e-01
1.200000000000000000e+02,-8.026369389693011058e-01
1.210000000000000000e+02,-7.926039772321847865e-01
1.220000000000000000e+02,-7.825710154950685782e-01
1.230000000000000000e+02,-7.725380537579522588e-01
1.240000000000000000e+02,-7.625050920208359395e-01
1.250000000000000000e+02,-7.524721302837196202e-01
1.260000000000000000e+02,-7.424391685466034119e-01
1.270000000000000000e+02,-7.324062068094870925e-01
1.280000000000000000e+02,-7.223732450723707732e-01
1.290000000000000000e+02,-7.123402833352545649e-01
1.300000000000000000e+02,-7.023073215981382456e-01
1.310000000000000000e+02,-6.922743598610219262e-01
1.320000000000000000e+02,-6.822413981239057179e-01
1.330000000000000000e+02,-6.722084363867893986e-01
1.340000000000000000e+02,-6.621754746496730792e-01
1.350000000000000000e+02,-6.521425129125567599e-01
1.360000000000000000e+02,-6.421095511754405516e-01
1.370000000000000000e+02,-6.320765894383242323e-01
1.380000000000000000e+02,-6.220436277012079129e-01
1.390000000000000000e+02,-6.120106659640917046e-01
1.400000000000000000e+02,-6.019777042269753853e-01
1.410000000000000000e+02,-5.919447424898590659e-01
1.420000000000000000e+02,-5.819117807527428576e-01
1.430000000000000000e+02,-5.718788190156265383e-01
1.440000000000000000e+02,-5.618458572785102190e-01
1.450000000000000000e+02,-5.518128955413938996e-01
1.460000000000000000e+02,-5.417799338042776913e-01
1.470000000000000000e+02,-5.317469720671613720e-01
1.480000000000000000e+02,-5.217140103300450527e-01
1.490000000000000000e+02,-5.116810485929288443e-01
1.500000000000000000e+02,-5.016480868558125250e-01
1.510000000000000000e+02,-4.916151251186962612e-01
1.520000000000000000e+02,-4.815821633815799419e-01
1.530000000000000000e+02,-4.715492016444636780e-01
1.540000000000000000e+02,-4.615162399073473587e-01
1.550000000000000000e+02,-4.514832781702310949e-01
1.560000000000000000e+02,-4.414503164331148310e-01
1.570000000000000000e+02,-4.314173546959985117e-01
1.580000000000000000e+02,-4.213843929588822479e-01
1.590000000000000000e+02,-4.113514312217659286e-01
1.600000000000000000e+02,-4.013184694846496647e-01
1.610000000000000000e+02,-3.912855077475334009e-01
1.620000000000000000e+02,-3.812525460104170816e-01
1.630000000000000000e+02,-3.712195842733008178e-01
1.640000000000000000e+02,-3.611866225361844984e-01
1.650000000000000000e+02,-3.511536607990682346e-01
1.660000000000000000e+02,-3.411206990619519708e-01
1.670000000000000000e+02,-3.310877373248356514e-01
1.680000000000000000e+02,-3.210547755877193876e-01
1.690000000000000000e+02,-3.110218138506030683e-01
1.700000000000000000e+02,-3.009888521134868045e-01
1.710000000000000000e+02,-2.909558903763705406e-01
1.720000000000000000e+02,-2.809229286392542213e-01
1.730000000000000000e+02,-2.708899669021379575e-01
1.740000000000000000e+02,-2.608570051650216381e-01
1.750000000000000000e+02,-2.508240434279053743e-01
1.760000000000000000e+02,-2.407910816907890827e-01
1.770000000000000000e+02,-2.307581199536727912e-01
1.780000000000000000e+02,-2.207251582165564996e-01
1.790000000000000000e+02,-2.106921964794402358e-01
1.800000000000000000e+02,-2.006592347423239442e-01
1.810000000000000000e+02,-1.906262730052076526e-01
1.820000000000000000e+02,-1.805933112680913610e-01
1.830000000000000000e+02,-1.705603495309750695e-01
1.840000000000000000e+02,-1.605273877938588056e-01
1.850000000000000000e+02,-1.504944260567425141e-01
1.860000000000000000e+02,-1.404614643196262225e-01
1.870000000000000000e+02,-1.304285025825099309e-01
1.880000000000000000e+02,-1.203955408453936532e-01
1.890000000000000000e+02,-1.103625791082773616e-01
1.900000000000000000e+02,-1.003296173711610839e-01
1.910000000000000000e+02,-9.029665563404479234e-02
1.920000000000000000e+02,-8.026369389692850076e-02
1.930000000000000000e+02,-7.023073215981222306e-02
1.940000000000000000e+02,-6.019777042269593148e-02
1.950000000000000000e+02,-5.016480868557964684e-02
1.960000000000000000e+02,-4.013184694846336220e-02
1.970000000000000000e+02,-3.009888521134707756e-02
1.980000000000000000e+02,-2.006592347423078945e-02
1.990000000000000000e+02,-1.003296173711450308e-02
2.000000000000000000e+02,1.782212020116751664e-15
2.010000000000000000e+02,1.003296173711784589e-02
2.020000000000000000e+02,2.006592347423435604e-02
2.030000000000000000e+02,3.009888521135086273e-02
2.040000000000000000e+02,4.013184694846692879e-02
2.050000000000000000e+02,5.016480868558299139e-02
2.060000000000000000e+02,6.019777042269949807e-02
2.070000000000000000e+02,7.023073215981601169e-02
2.080000000000000000e+02,8.026369389693206735e-02
2.090000000000000000e+02,9.029665563404813688e-02
2.100000000000000000e+02,1.003296173711646366e-01
2.110000000000000000e+02,1.103625791082811503e-01
2.120000000000000000e+02,1.203955408453972198e-01
2.130000000000000000e+02,1.304285025825132893e-01
2.140000000000000000e+02,1.404614643196297752e-01
2.150000000000000000e+02,1.504944260567462888e-01
2.160000000000000000e+02,1.605273877938623583e-01
2.170000000000000000e+02,1.705603495309784279e-01
2.180000000000000000e+02,1.805933112680949415e-01
2.190000000000000000e+02,1.906262730052114274e-01
2.200000000000000000e+02,2.006592347423274969e-01
2.210000000000000000e+02,2.106921964794435664e-01
2.220000000000000000e+02,2.207251582165600801e-01
2.230000000000000000e+02,2.307581199536765937e-01
2.240000000000000000e+02,2.407910816907926355e-01
2.250000000000000000e+02,2.508240434279087050e-01
2.260000000000000000e+02,2.608570051650252464e-01
2.270000000000000000e+02,2.708899669021417322e-01
2.280000000000000000e+02,2.809229286392577740e-01
2.290000000000000000e+02,2.909558903763738713e-01
2.300000000000000000e+02,3.009888521134903572e-01
2.310000000000000000e+02,3.110218138506068986e-01
2.320000000000000000e+02,3.210547755877229403e-01
2.330000000000000000e+02,3.310877373248389821e-01
2.340000000000000000e+02,3.411206990619555235e-01
2.350000000000000000e+02,3.511536607990720094e-01
2.360000000000000000e+02,3.611866225361881066e-01
2.370000000000000000e+02,3.712195842733041484e-01
2.380000000000000000e+02,3.812525460104206343e-01
2.390000000000000000e+02,3.912855077475371757e-01
2.400000000000000000e+02,4.013184694846532174e-01
2.410000000000000000e+02,4.113514312217693147e-01
2.420000000000000000e+02,4.213843929588858006e-01
2.430000000000000000e+02,4.314173546960022865e-01
2.440000000000000000e+02,4.414503164331183838e-01
2.450000000000000000e+02,4.514832781702344255e-01
2.460000000000000000e+02,4.615162399073509669e-01
2.470000000000000000e+02,4.715492016444674528e-01
2.480000000000000000e+02,4.815821633815834946e-01
2.490000000000000000e+02,4.916151251186995919e-01
2.500000000000000000e+02,5.016480868558160777e-01
2.510000000000000000e+02,5.116810485929326191e-01
2.520000000000000000e+02,5.217140103300486054e-01
2.530000000000000000e+02,5.317469720671647027e-01
2.540000000000000000e+02,5.417799338042812440e-01
2.550000000000000000e+02,5.518128955413977854e-01
2.560000000000000000e+02,5.618458572785137717e-01
2.570000000000000000e+02,5.718788190156298690e-01
2.580000000000000000e+02,5.819117807527464104e-01
2.590000000000000000e+02,5.919447424898628407e-01
2.600000000000000000e+02,6.019777042269789380e-01
2.610000000000000000e+02,6.120106659640950353e-01
2.620000000000000000e+02,6.220436277012114656e-01
2.630000000000000000e+02,6.320765894383280070e-01
2.640000000000000000e+02,6.421095511754441043e-01
2.650000000000000000e+02,6.521425129125602016e-01
2.660000000000000000e+02,6.621754746496766320e-01
2.670000000000000000e+02,6.722084363867931733e-01
2.680000000000000000e+02,6.822413981239092706e-01
2.690000000000000000e+02,6.922743598610252569e-01
2.700000000000000000e+02,7.023073215981417983e-01
2.710000000000000000e+02,7.123402833352583396e-01
2.720000000000000000e+02,7.223732450723743259e-01
2.730000000000000000e+02,7.324062068094904232e-01
2.740000000000000000e+02,7.424391685466069646e-01
2.750000000000000000e+02,7.524721302837235060e-01
2.760000000000000000e+02,7.625050920208394922e-01
2.770000000000000000e+02,7.725380537579555895e-01
2.780000000000000000e+02,7.825710154950721309e-01
2.790000000000000000e+02,7.926039772321885613e-01
2.800000000000000000e+02,8.026369389693046585e-01
2.810000000000000000e+02,8.126699007064207558e-01
2.820000000000000000e+02,8.227028624435371862e-01
2.830000000000000000e+02,8.327358241806537276e-01
2.840000000000000000e+02,8.427687859177698249e-01
2.850000000000000000e+02,8.528017476548859221e-01
2.860000000000000000e+02,8.628347093920023525e-01
2.870000000000000000e+02,8.728676711291188939e-01
2.880000000000000000e+02,8.829006328662349912e-01
2.890000000000000000e+02,8.929335946033509774e-01
2.900000000000000000e+02,9.029665563404675188e-01
2.910000000000000000e+02,9.129995180775840602e-01
2.920000000000000000e+02,9.230324798147000465e-01
2.930000000000000000e+02,9.330654415518162548e-01
2.940000000000000000e+02,9.430984032889326851e-01
2.950000000000000000e+02,9.531313650260492265e-01
2.960000000000000000e+02,9.631643267631652128e-01
2.970000000000000000e+02,9.731972885002813101e-01
2.980000000000000000e+02,9.832302502373978514e-01
2.990000000000000000e+02,9.932632119745142818e-01
3.000000000000000000e+02,0.000000000000000000e+00
3.010000000000000000e+02,0.000000000000000000e+00
3.020000000000000000e+02,0.000000000000000000e+00
3.030000000000000000e+02,0.000000000000000000e+00
3.040000000000000000e+02,0.000000000000000000e+00
3.050000000000000000e+02,0.000000000000000000e+00
3.060000000000000000e+02,0.000000000000000000e+00
3.070000000000000000e+02,0.000000000000000000e+00
3.080000000000000000e+02,0.000000000000000000e+00
3.090000000000000000e+02,0.000000000000000000e+00
3.100000000000000000e+02,0.000000000000000000e+00
3.110000000000000000e+02,0.000000000000000000e+00
3.120000000000000000e+02,0.000000000000000000e+00
3.130000000000000000e+02,0.000000000000000000e+00
3.140000000000000000e+02,0.000000000000000000e+00
3.150000000000000000e+02,0.000000000000000000e+00
3.160000000000000000e+02,0.000000000000000000e+00
3.170000000000000000e+02,0.000000000000000000e+00
3.180000000000000000e+02,0.000000000000000000e+00
3.190000000000000000e+02,0.000000000000000000e+00
3.200000000000000000e+02,0.000000000000000000e+00
3.210000000000000000e+02,0.000000000000000000e+00
3.220000000000000000e+02,0.000000000000000000e+00
3.230000000000000000e+02,0.000000000000000000e+00
3.240000000000000000e+02,0.000000000000000000e+00
3.250000000000000000e+02,0.000000000000000000e+00
3.260000000000000000e+02,0.000000000000000000e+00
3.270000000000000000e+02,0.000000000000000000e+00
3.280000000000000000e+02,0.000000000000000000e+00
3.290000000000000000e+02,0.000000000000000000e+00
3.300000000000000000e+02,0.000000000000000000e+00
3.310000000000000000e+02,0.000000000000000000e+00
3.320000000000000000e+02,0.000000000000000000e+00
3.330000000000000000e+02,0.000000000000000000e+00
3.340000000000000000e+02,0.000000000000000000e+00
3.350000000000000000e+02,0.000000000000000000e+00
3.360000000000000000e+02,0.000000000000000000e+00
3.370000000000000000e+02,0.000000000000000000e+00
3.380000000000000000e+02,0.000000000000000000e+00
3.390000000000000000e+02,0.000000000000000000e+00
3.400000000000000000e+02,0.000000000000000000e+00
3.410000000000000000e+02,0.000000000000000000e+00
3.420000000000000000e+02,0.000000000000000000e+00
3.430000000000000000e+02,0.000000000000000000e+00
3.440000000000000000e+02,0.000000000000000000e+00
3.450000000000000000e+02,0.000000000000000000e+00
3.460000000000000000e+02,0.000000000000000000e+00
3.470000000000000000e+02,0.000000000000000000e+00
3.480000000000000000e+02,0.000000000000000000e+00
3.490000000000000000e+02,0.000000000000000000e+00
3.500000000000000000e+02,0.000000000000000000e+00
3.510000000000000000e+02,0.000000000000000000e+00
3.520000000000000000e+02,0.000000000000000000e+00
3.530000000000000000e+02,0.000000000000000000e+00
3.540000000000000000e+02,0.000000000000000000e+00
3.550000000000000000e+02,0.000000000000000000e+00
3.560000000000000000e+02,0.000000000000000000e+00
3.570000000000000000e+02,0.000000000000000000e+00
3.580000000000000000e+02,0.000000000000000000e+00
3.590000000000000000e+02,0.000000000000000000e+00
3.600000000000000000e+02,0.000000000000000000e+00
3.610000000000000000e+02,0.000000000000000000e+00
3.620000000000000000e+02,0.000000000000000000e+00
3.630000000000000000e+02,0.000000000000000000e+00
3.640000000000000000e+02,0.000000000000000000e+00
3.650000000000000000e+02,0.000000000000000000e+00
3.660000000000000000e+02,0.000000000000000000e+00
3.670000000000000000e+02,0.000000000000000000e+00
3.680000000000000000e+02,0.000000000000000000e+00
3.690000000000000000e+02,0.000000000000000000e+00
3.700000000000000000e+02,0.000000000000000000e+00
3.710000000000000000e+02,0.000000000000000000e+00
3.720000000000000000e+02,0.000000000000000000e+00
3.730000000000000000e+02,0.000000000000000000e+00
3.740000000000000000e+02,0.000000000000000000e+00
3.750000000000000000e+02,0.000000000000000000e+00
3.760000000000000000e+02,0.000000000000000000e+00
3.770000000000000000e+02,0.000000000000000000e+00
3.780000000000000000e+02,0.000000000000000000e+00
3.790000000000000000e+02,0.000000000000000000e+00
3.800000000000000000e+02,0.000000000000000000e+00
3.810000000000000000e+02,0.000000000000000000e+00
3.820000000000000000e+02,0.000000000000000000e+00
3.830000000000000000e+02,0.000000000000000000e+00
3.840000000000000000e+02,0.000000000000000000e+00
3.850000000000000000e+02,0.000000000000000000e+00
3.860000000000000000e+02,0.000000000000000000e+00
3.870000000000000000e+02,0.000000000000000000e+00
3.880000000000000000e+02,0.000000000000000000e+00
3.890000000000000000e+02,0.000000000000000000e+00
3.900000000000000000e+02,0.000000000000000000e+00
3.910000000000000000e+02,0.000000000000000000e+00
3.920000000000000000e+02,0.000000000000000000e+00
3.930000000000000000e+02,0.000000000000000000e+00
3.940000000000000000e+02,0.000000000000000000e+00
3.950000000000000000e+02,0.000000000000000000e+00
3.960000000000000000e+02,0.000000000000000000e+00
3.970000000000000000e+02,0.000000000000000000e+00
3.980000000000000000e+02,0.000000000000000000e+00
3.990000000000000000e+02,0.000000000000000000e+00


==> csvs/PGIG_distractor.csv <==
0.000000000000000000e+00,-4.911768400047632991e-04
1.000000000000000000e+00,1.367229464331241287e-04
2.000000000000000000e+00,-6.404681797830889638e-04
3.000000000000000000e+00,-1.506051292415026659e-03
4.000000000000000000e+00,2.315430594756146346e-04
5.000000000000000000e+00,2.315268247249422208e-04
6.000000000000000000e+00,-1.561607930262467981e-03
7.000000000000000000e+00,-7.588794538872600890e-04
8.000000000000000000e+00,4.642407387604512376e-04
9.000000000000000000e+00,-5.365116457943454494e-04
1.000000000000000000e+01,4.582515649655264701e-04
1.100000000000000000e+01,4.605378511323852866e-04
1.200000000000000000e+01,-2.392649036225296582e-04
1.300000000000000000e+01,1.891951213625487314e-03
1.400000000000000000e+01,1.705688644274361201e-03
1.500000000000000000e+01,5.560192116781124743e-04
1.600000000000000000e+01,1.001540193949529813e-03
1.700000000000000000e+01,-3.107441389949321597e-04
1.800000000000000000e+01,8.979015261775097605e-04
1.900000000000000000e+01,1.396559499952908408e-03
2.000000000000000000e+01,-1.449309882779766141e-03
2.100000000000000000e+01,2.232593719117053016e-04
2.200000000000000000e+01,-6.677540792573149347e-05
2.300000000000000000e+01,1.408865255125956849e-03
2.400000000000000000e+01,5.383140076933061935e-04
2.500000000000000000e+01,-1.096860372682089384e-04
2.600000000000000000e+01,1.138162431645630985e-03
2.700000000000000000e+01,-3.715097794745254628e-04
2.800000000000000000e+01,5.939428379691206062e-04
2.900000000000000000e+01,2.884419809744414470e-04
3.000000000000000000e+01,5.949988552029907918e-04
3.100000000000000000e+01,-1.831629197520139550e-03
3.200000000000000000e+01,1.334675920833401823e-05
3.300000000000000000e+01,1.045919687557832472e-03
3.400000000000000000e+01,-8.133752747723775644e-04
3.500000000000000000e+01,1.207233823512751094e-03
3.600000000000000000e+01,-2.065352073512398705e-04
3.700000000000000000e+01,1.937823943738611974e-03
3.800000000000000000e+01,1.313379581559034805e-03
3.900000000000000000e+01,-1.946666491531233683e-04
4.000000000000000000e+01,-7.302342383690202301e-04
4.100000000000000000e+01,-1.694578870395785906e-04
4.200000000000000000e+01,1.143590484609162091e-04
4.300000000000000000e+01,2.977470257626393165e-04
4.400000000000000000e+01,1.462039595013922512e-03
4.500000000000000000e+01,7.118194668534997974e-04
4.600000000000000000e+01,4.555036222182898644e-04
4.700000000000000000e+01,-1.045337547612148685e-03
4.800000000000000000e+01,-3.397876718730458373e-04
4.900000000000000000e+01,1.743385983795375750e-03
5.000000000000000000e+01,-3.204711180837564928e-04
5.100000000000000000e+01,3.807894268566115021e-04
5.200000000000000000e+01,6.693757506693499707e-04
5.300000000000000000e+01,-6.048573909910398777e-04
5.400000000000000000e+01,-1.019506056825663634e-03
5.500000000000000000e+01,-9.208983140377919371e-04
5.600000000000000000e+01,8.298620215152156115e-04
5.700000000000000000e+01,3.057653113772463584e-04
5.800000000000000000e+01,-3.275705442648374727e-04
5.900000000000000000e+01,-9.646698607582653668e-04
6.000000000000000000e+01,4.738324578225134470e-04
6.100000000000000000e+01,1.835892714621111248e-04
6.200000000000000000e+01,1.094001677272007185e-03
6.300000000000000000e+01,1.182871448391008187e-03
6.400000000000000000e+01,-8.034678767384118882e-04
6.500000000000000000e+01,-1.341120818649841175e-03
6.600000000000000000e+01,7.120736091727055490e-05
6.700000000000000000e+01,-9.923456270356778835e-04
6.800000000000000000e+01,-3.576045476819009433e-04
6.900000000000000000e+01,6.379280327944021308e-04
7.000000000000000000e+01,-3.573668083124190804e-04
7.100000000000000000e+01,-1.520890709372332361e-03
7.200000000000000000e+01,3.542665449179404952e-05
7.300000000000000000e+01,-1.547201185907913631e-03
7.400000000000000000e+01,2.590540482980060576e-03
7.500000000000000000e+01,-8.127400285328579893e-04
7.600000000000000000e+01,-8.607667740028551674e-05
7.700000000000000000e+01,2.956740504567429524e-04
7.800000000000000000e+01,-9.073783781246921734e-05
7.900000000000000000e+01,1.965411721906959799e-03
8.000000000000000000e+01,2.172230105621128201e-04
8.100000000000000000e+01,-3.531315210926716888e-04
8.200000000000000000e+01,-1.461418649654584170e-03
8.300000000000000000e+01,5.124926006979962532e-04
8.400000000000000000e+01,7.994806079627884933e-04
8.500000000000000000e+01,4.961635130062656005e-04
8.600000000000000000e+01,-9.051973187814630869e-04
8.700000000000000000e+01,-3.250862295986392926e-04
8.800000000000000000e+01,5.238544971370874938e-04
8.900000000000000000e+01,-5.075455860189137134e-04
9.000000000000000000e+01,-9.599533984508523796e-05
9.100000000000000000e+01,-9.578466461084092238e-04
9.200000000000000000e+01,6.942266856616976026e-04
9.300000000000000000e+01,3.240094061733525955e-04
9.400000000000000000e+01,3.877369759407715182e-04
9.500000000000000000e+01,1.447199849582327591e-03
9.600000000000000000e+01,-2.928191618220798141e-04
9.700000000000000000e+01,-2.581450576323759114e-04
9.800000000000000000e+01,-5.056452408128804004e-06
9.900000000000000000e+01,2.319719826352017284e-04
1.000000000000000000e+02,1.399592349646212441e-03
1.010000000000000000e+02,4.159560164455400116e-04
1.020000000000000000e+02,3.388939739906549433e-04
1.030000000000000000e+02,7.933335732735086491e-04
1.040000000000000000e+02,1.594877168564155768e-04
1.050000000000000000e+02,-3.995465437178595536e-04
1.060000000000000000e+02,-1.865158914844075718e-03
1.070000000000000000e+02,-1.726316391869481834e-04
1.080000000000000000e+02,-2.546792481959715931e-04
1.090000000000000000e+02,7.361600114595466353e-05
1.100000000000000000e+02,1.897380971549183712e-03
1.110000000000000000e+02,2.621830177472659509e-05
1.120000000000000000e+02,-5.955877039603468717e-05
1.130000000000000000e+02,-2.435782168964733315e-03
1.140000000000000000e+02,1.902165465764827734e-04
1.150000000000000000e+02,-2.981857267834060461e-04
1.160000000000000000e+02,3.432480683595283828e-05
1.170000000000000000e+02,1.155649747487562861e-03
1.180000000000000000e+02,-1.130082755475952114e-03
1.190000000000000000e+02,-7.435505685740669999e-04
1.200000000000000000e+02,-7.822136126703696513e-04
1.210000000000000000e+02,8.992497066536243649e-04
1.220000000000000000e+02,-1.387156119158680602e-03
1.230000000000000000e+02,1.386223386238122010e-03
1.240000000000000000e+02,-5.803148775200639518e-04
1.250000000000000000e+02,-2.166036675084776798e-03
1.260000000000000000e+02,9.794939385925247825e-04
1.270000000000000000e+02,5.599847067813896236e-04
1.280000000000000000e+02,-9.854046297891925577e-05
1.290000000000000000e+02,4.978629646627636893e-04
1.300000000000000000e+02,1.533376811118936046e-03
1.310000000000000000e+02,-6.779864254399278853e-05
1.320000000000000000e+02,1.050461272484646538e-03
1.330000000000000000e+02,-4.683128759657129679e-04
1.340000000000000000e+02,9.091745972145599299e-04
1.350000000000000000e+02,-1.532655912169996392e-03
1.360000000000000000e+02,7.745216735234441768e-04
1.370000000000000000e+02,3.184712109732643786e-04
1.380000000000000000e+02,-8.044482197552089639e-04
1.390000000000000000e+02,1.217142780723184719e-03
1.400000000000000000e+02,-2.249242370672290914e-04
1.410000000000000000e+02,-1.292570875203241524e-03
1.420000000000000000e+02,1.589563193893056775e-03
1.430000000000000000e+02,-1.825755812311892696e-04
1.440000000000000000e+02,-2.569856503518274521e-04
1.450000000000000000e+02,-7.731071991305721487e-04
1.460000000000000000e+02,1.223161324732783585e-03
1.470000000000000000e+02,1.305736312618135421e-03
1.480000000000000000e+02,-5.161230202777193415e-04
1.490000000000000000e+02,-2.936739218003011210e-04
1.500000000000000000e+02,-2.477003844782562020e-04
1.510000000000000000e+02,-3.425860441753601771e-04
1.520000000000000000e+02,6.724438831572588033e-04
1.530000000000000000e+02,-2.296645593031557120e-04
1.540000000000000000e+02,-2.898053346266768124e-04
1.550000000000000000e+02,7.063879094888171010e-04
1.560000000000000000e+02,-1.844975068638299255e-03
1.570000000000000000e+02,-4.685506852840081197e-04
1.580000000000000000e+02,1.178022981014974256e-03
1.590000000000000000e+02,-6.492344235160055210e-04
1.600000000000000000e+02,9.638160295827011325e-04
1.610000000000000000e+02,-7.783102739049120372e-04
1.620000000000000000e+02,-1.145679686979800662e-03
1.630000000000000000e+02,8.115334450046577134e-04
1.640000000000000000e+02,-9.526365214875320625e-04
1.650000000000000000e+02,-4.081792920088616401e-04
1.660000000000000000e+02,-8.128959266251726450e-04
1.670000000000000000e+02,-1.875647749747342370e-03
1.680000000000000000e+02,2.426525571343778509e-04
1.690000000000000000e+02,7.453335991375517871e-04
1.700000000000000000e+02,8.795982237136370152e-04
1.710000000000000000e+02,8.067157244936564234e-04
1.720000000000000000e+02,7.624218830770623995e-05
1.730000000000000000e+02,-3.373488513181834383e-04
1.740000000000000000e+02,-2.736062817002871432e-04
1.750000000000000000e+02,-8.179619040514826255e-04
1.760000000000000000e+02,-1.285694826281615991e-05
1.770000000000000000e+02,-1.437330244224439618e-03
1.780000000000000000e+02,2.617064688965027391e-04
1.790000000000000000e+02,-2.689845029428153660e-03
1.800000000000000000e+02,-6.186924791781149438e-04
1.810000000000000000e+02,8.476020612548028051e-04
1.820000000000000000e+02,1.058954310026614812e-03
1.830000000000000000e+02,-4.770938675130819806e-04
1.840000000000000000e+02,2.209716475554747189e-04
1.850000000000000000e+02,-7.060408976147348288e-04
1.860000000000000000e+02,-4.679620252417848888e-04
1.870000000000000000e+02,7.201702420381152019e-05
1.880000000000000000e+02,8.373537578006517556e-04
1.890000000000000000e+02,1.497959879742670952e-03
1.900000000000000000e+02,4.415372540556502536e-04
1.910000000000000000e+02,-8.468517577556924220e-04
1.920000000000000000e+02,-2.117070513677992533e-04
1.930000000000000000e+02,1.231851424183821051e-03
1.940000000000000000e+02,-1.712503245438210865e-04
1.950000000000000000e+02,-3.810219053086768160e-04
1.960000000000000000e+02,8.740042938099385665e-04
1.970000000000000000e+02,-1.520113959104651567e-04
1.980000000000000000e+02,-5.755981425877884058e-05
1.990000000000000000e+02,1.130228594664290081e-03
2.000000000000000000e+02,-3.537987874598395800e-04
2.010000000000000000e+02,-5.545329641108260547e-04
2.020000000000000000e+02,-1.070977510830123510e-03
2.030000000000000000e+02,-1.042054386353138008e-03
2.040000000000000000e+02,1.362311266192612605e-03
2.050000000000000000e+02,9.273702728024225310e-04
2.060000000000000000e+02,-5.092937125003516507e-04
2.070000000000000000e+02,-5.080583234401906800e-04
2.080000000000000000e+02,-5.093059931510514598e-04
2.090000000000000000e+02,-3.809781677237276606e-03
2.100000000000000000e+02,-5.645262880694163930e-04
2.110000000000000000e+02,-1.122906483297405689e-03
2.120000000000000000e+02,-9.433666601019241376e-04
2.130000000000000000e+02,-6.441296155615988846e-04
2.140000000000000000e+02,3.117546588805005848e-04
2.150000000000000000e+02,-7.505083177574192179e-04
2.160000000000000000e+02,7.642098467526124315e-04
2.170000000000000000e+02,2.341785797882385849e-04
2.180000000000000000e+02,4.799527700810423520e-04
2.190000000000000000e+02,-8.096141577220980544e-05
2.200000000000000000e+02,-2.288855015659154758e-03
2.210000000000000000e+02,1.846449132137694456e-03
2.220000000000000000e+02,-6.786098396547969114e-04
2.230000000000000000e+02,1.594737497682190966e-03
2.240000000000000000e+02,4.666708229084103347e-04
2.250000000000000000e+02,-1.076811099295646793e-03
2.260000000000000000e+02,-6.356343273762377110e-05
2.270000000000000000e+02,1.065730201456492306e-03
2.280000000000000000e+02,7.073295846878193500e-04
2.290000000000000000e+02,-6.720216703560205531e-04
2.300000000000000000e+02,7.222245873949024010e-04
2.310000000000000000e+02,-2.140455337908563256e-04
2.320000000000000000e+02,-4.506381020444175708e-05
2.330000000000000000e+02,6.443363808797953870e-04
2.340000000000000000e+02,-2.120043643930334676e-03
2.350000000000000000e+02,-6.268521649996725703e-04
2.360000000000000000e+02,2.002566526931762007e-03
2.370000000000000000e+02,-1.843757432287819540e-04
2.380000000000000000e+02,6.544089443642442340e-04
2.390000000000000000e+02,-8.429305047212202031e-04
2.400000000000000000e+02,7.836858071825720867e-04
2.410000000000000000e+02,1.134573726386824382e-04
2.420000000000000000e+02,-4.993577381045868598e-04
2.430000000000000000e+02,-8.561038535186940752e-04
2.440000000000000000e+02,1.186915638929650265e-03
2.450000000000000000e+02,3.307722540258071814e-04
2.460000000000000000e+02,4.696506747329224252e-04
2.470000000000000000e+02,6.460459924342765083e-04
2.480000000000000000e+02,-1.745773156769039533e-03
2.490000000000000000e+02,-4.004670208078936022e-04
2.500000000000000000e+02,1.246827763107834349e-03
2.510000000000000000e+02,-9.076297262357032681e-04
2.520000000000000000e+02,-2.098498640568470953e-03
2.530000000000000000e+02,-1.020955454999364397e-03
2.540000000000000000e+02,1.502432202004440895e-03
2.550000000000000000e+02,4.788358863768938040e-04
2.560000000000000000e+02,-1.252787767475223345e-03
2.570000000000000000e+02,6.997804467283456117e-04
2.580000000000000000e+02,-4.388717795296158452e-04
2.590000000000000000e+02,-7.659985209136942804e-04
2.600000000000000000e+02,9.165971558767967197e-04
2.610000000000000000e+02,5.886177414786119682e-05
2.620000000000000000e+02,3.205134059608262011e-03
2.630000000000000000e+02,1.012967884164820819e-03
2.640000000000000000e+02,2.497525503049874548e-04
2.650000000000000000e+02,1.233873036661235810e-03
2.660000000000000000e+02,-1.614213367975170059e-03
2.670000000000000000e+02,1.414198324183599861e-03
2.680000000000000000e+02,4.351389206992352832e-04
2.690000000000000000e+02,-1.292830961680463474e-04
2.700000000000000000e+02,-1.425206138007421722e-03
2.710000000000000000e+02,1.419855322871804628e-03
2.720000000000000000e+02,-1.150196934651541956e-03
2.730000000000000000e+02,-1.011898401667452500e-05
2.740000000000000000e+02,9.705669039959254974e-04
2.750000000000000000e+02,-4.569519971755727286e-04
2.760000000000000000e+02,-1.968406006781855152e-04
2.770000000000000000e+02,5.935257275298880253e-04
2.780000000000000000e+02,-6.902393926827788068e-05
2.790000000000000000e+02,3.810181646125730876e-04
2.800000000000000000e+02,-1.122518667692902597e-04
2.810000000000000000e+02,-6.547493169056441305e-04
2.820000000000000000e+02,-1.568336080673491794e-03
2.830000000000000000e+02,1.224016472123641260e-03
2.840000000000000000e+02,-2.109254560670166621e-03
2.850000000000000000e+02,1.930326146272767123e-03
2.860000000000000000e+02,1.500930120219758773e-04
2.870000000000000000e+02,-5.817587130338713495e-04
2.880000000000000000e+02,-2.778594022828430343e-04
2.890000000000000000e+02,6.157577362428127889e-04
2.900000000000000000e+02,2.058021271297557709e-04
2.910000000000000000e+02,4.875050161891488192e-04
2.920000000000000000e+02,5.827945855198671601e-04
2.930000000000000000e+02,-8.401308292634260700e-04
2.940000000000000000e+02,-3.530355178446291809e-04
2.950000000000000000e+02,6.851851177298972761e-04
2.960000000000000000e+02,-8.895712381160811311e-04
2.970000000000000000e+02,-3.038737806928112017e-04
2.980000000000000000e+02,-8.038004241885735035e-04
2.990000000000000000e+02,-6.226098110494245486e-04
3.000000000000000000e+02,8.115559339354231835e-04
3.010000000000000000e+02,5.483968434795607593e-04
3.020000000000000000e+02,-7.241836036060611721e-04
3.030000000000000000e+02,-5.854589491748330961e-04
3.040000000000000000e+02,1.984184195205551120e-05
3.050000000000000000e+02,-1.102184594072062678e-04
3.060000000000000000e+02,-1.187616334578514045e-03
3.070000000000000000e+02,5.440282548605139892e-04
3.080000000000000000e+02,-4.977185295216493685e-04
3.090000000000000000e+02,1.819441548388862787e-04
3.100000000000000000e+02,1.937290660901433556e-04
3.110000000000000000e+02,-9.778750311057082985e-04
3.120000000000000000e+02,-7.264310840721839319e-04
3.130000000000000000e+02,-7.079078361541288160e-04
3.140000000000000000e+02,-1.123105165484932508e-03
3.150000000000000000e+02,-1.786193614333950728e-05
3.160000000000000000e+02,-5.799415477896649159e-04
3.170000000000000000e+02,2.607867473022383673e-04
3.180000000000000000e+02,-2.692641695352211099e-04
3.190000000000000000e+02,1.081014768685505345e-04
3.200000000000000000e+02,-7.960917193580474864e-05
3.210000000000000000e+02,-4.825882716178298395e-04
3.220000000000000000e+02,6.553703940514342321e-04
3.230000000000000000e+02,-1.675939879636238836e-03
3.240000000000000000e+02,7.958419311216458633e-04
3.250000000000000000e+02,9.485158509836814520e-04
3.260000000000000000e+02,-9.047083040824168516e-04
3.270000000000000000e+02,-6.106131159142389039e-04
3.280000000000000000e+02,-4.813865161263786575e-04
3.290000000000000000e+02,-4.784324043244400746e-04
3.300000000000000000e+02,9.203787881943846543e-06
3.310000000000000000e+02,6.743114300011650211e-04
3.320000000000000000e+02,-5.621962318644114283e-05
3.330000000000000000e+02,5.022095922016359170e-04
3.340000000000000000e+02,-7.135444148778554698e-04
3.350000000000000000e+02,1.076093218518214183e-04
3.360000000000000000e+02,5.958950928407345977e-04
3.370000000000000000e+02,2.288182095099463014e-04
3.380000000000000000e+02,-2.939962617261318513e-04
3.390000000000000000e+02,3.957825529805190272e-04
3.400000000000000000e+02,5.772686068954915742e-04
3.410000000000000000e+02,-1.686794298797124228e-04
3.420000000000000000e+02,-1.695649981024087243e-04
3.430000000000000000e+02,3.458913629651447826e-04
3.440000000000000000e+02,3.213931845908281956e-04
3.450000000000000000e+02,-1.560348882738473711e-04
3.460000000000000000e+02,9.737200578873900529e-04
3.470000000000000000e+02,9.464059990064303037e-04
3.480000000000000000e+02,4.759915080280346694e-04
3.490000000000000000e+02,1.414153369491889150e-04
3.500000000000000000e+02,-2.029114582051415631e-04
3.510000000000000000e+02,-9.628800147640283755e-04
3.520000000000000000e+02,-5.512640451870441964e-04
3.530000000000000000e+02,1.028011096986668920e-04
3.540000000000000000e+02,1.203469912006967898e-05
3.550000000000000000e+02,6.344660998760262658e-04
3.560000000000000000e+02,1.171632233815881729e-05
3.570000000000000000e+02,1.798276442589061231e-04
3.580000000000000000e+02,-2.010461861849219712e-04
3.590000000000000000e+02,5.071656214623307748e-04
3.600000000000000000e+02,-3.184052769089379029e-04
3.610000000000000000e+02,-9.397043104000877677e-04
3.620000000000000000e+02,6.560409862557494191e-05
3.630000000000000000e+02,-2.423124261004705340e-04
3.640000000000000000e+02,-4.094702068889171254e-04
3.650000000000000000e+02,2.380486269594760161e-04
3.660000000000000000e+02,-1.329565945530563297e-04
3.670000000000000000e+02,-7.346693054912869329e-06
3.680000000000000000e+02,-5.698645772751558501e-05
3.690000000000000000e+02,4.509914915224916862e-04
3.700000000000000000e+02,-1.405742381839635560e-05
3.710000000000000000e+02,-2.856190644307745490e-04
3.720000000000000000e+02,-8.322805256551283866e-04
3.730000000000000000e+02,-5.406888807558145240e-04
3.740000000000000000e+02,-1.213632043586789638e-03
3.750000000000000000e+02,4.325121578249566307e-04
3.760000000000000000e+02,-4.830538189460474217e-04
3.770000000000000000e+02,-1.015269527247211534e-04
3.780000000000000000e+02,-1.212619104835833440e-03
3.790000000000000000e+02,4.396081072913751351e-04
3.800000000000000000e+02,4.566983951105632556e-04
3.810000000000000000e+02,3.259908763412020937e-04
3.820000000000000000e+02,1.134118138938885936e-03
3.830000000000000000e+02,2.807427407577295733e-04
3.840000000000000000e+02,4.053617658695466796e-04
3.850000000000000000e+02,-8.030729535076226830e-05
3.860000000000000000e+02,-1.791114430406052875e-04
3.870000000000000000e+02,-9.832854148006959366e-04
3.880000000000000000e+02,-4.981091691830228946e-04
3.890000000000000000e+02,2.966456475740980809e-04
3.900000000000000000e+02,4.619676082069464258e-04
3.910000000000000000e+02,-2.529463624530316592e-04
3.920000000000000000e+02,6.788680064711713697e-04
3.930000000000000000e+02,-9.236313544047966952e-04
3.940000000000000000e+02,-5.948088466152183073e-04
3.950000000000000000e+02,2.366121209423307798e-04
3.960000000000000000e+02,8.639587168885587811e-04
3.970000000000000000e+02,-6.693897792935204994e-04
3.980000000000000000e+02,5.663148402834335994e-05
3.990000000000000000e+02,-6.120086381026939876e-04


==> csvs/PGIG_signal.csv <==
0.000000000000000000e+00,-1.857086924679880902e+00
1.000000000000000000e+00,-2.038175398983927522e+00
2.000000000000000000e+00,-1.791579394339032127e+00
3.000000000000000000e+00,-1.518078453997083965e+00
4.000000000000000000e+00,-2.036938055951266868e+00
5.000000000000000000e+00,-2.026900152647153064e+00
6.000000000000000000e+00,-1.471069124418078022e+00
7.000000000000000000e+00,-1.705372317063681642e+00
8.000000000000000000e+00,-2.067635210045570826e+00
9.000000000000000000e+00,-1.752991167067625256e+00
1.000000000000000000e+01,-2.045746289460796508e+00
1.100000000000000000e+01,-2.036409232237185840e+00
1.200000000000000000e+01,-1.813368860204427335e+00
1.300000000000000000e+01,-2.452039869451708487e+00
1.400000000000000000e+01,-2.385311921501811483e+00
1.500000000000000000e+01,-2.025340199350480930e+00
1.600000000000000000e+01,-2.150915835923671526e+00
1.700000000000000000e+01,-1.741447053974701564e+00
1.800000000000000000e+01,-2.099304160337703173e+00
1.900000000000000000e+01,-2.241053744318586283e+00
2.000000000000000000e+01,-1.364789172121683825e+00
2.100000000000000000e+01,-1.863856300461685711e+00
2.200000000000000000e+01,-1.765541952392394087e+00
2.300000000000000000e+01,-2.204667548588743919e+00
2.400000000000000000e+01,-1.929654397097712470e+00
2.500000000000000000e+01,-1.722381841045120154e+00
2.600000000000000000e+01,-2.092171577916567937e+00
2.700000000000000000e+01,-1.622621465237939598e+00
2.800000000000000000e+01,-1.906454968597609989e+00
2.900000000000000000e+01,-1.803433023965840487e+00
3.000000000000000000e+01,-1.886710477833788868e+00
3.100000000000000000e+01,-1.138055449022449261e+00
3.200000000000000000e+01,-1.689600086016122882e+00
3.300000000000000000e+01,-1.993863808472745802e+00
3.400000000000000000e+01,-1.417894799455572619e+00
3.500000000000000000e+01,-2.022899015439004522e+00
3.600000000000000000e+01,-1.582540111178291298e+00
3.700000000000000000e+01,-2.225211624257624088e+00
3.800000000000000000e+01,-2.025108995663924549e+00
3.900000000000000000e+01,-1.556053802265830122e+00
4.000000000000000000e+01,-1.383003669701611926e+00
4.100000000000000000e+01,-1.543660973957456939e+00
4.200000000000000000e+01,-1.620016798229304333e+00
4.300000000000000000e+01,-1.665803848429804335e+00
4.400000000000000000e+01,-2.010160667695380710e+00
4.500000000000000000e+01,-1.771774151238288519e+00
4.600000000000000000e+01,-1.683723242426060862e+00
4.700000000000000000e+01,-1.216861140365503413e+00
4.800000000000000000e+01,-1.421584909499262306e+00
4.900000000000000000e+01,-2.045632654897172831e+00
5.000000000000000000e+01,-1.407398598630918984e+00
5.100000000000000000e+01,-1.610816772382076323e+00
5.200000000000000000e+01,-1.688624312935665506e+00
5.300000000000000000e+01,-1.290737631312840916e+00
5.400000000000000000e+01,-1.154493050813365285e+00
5.500000000000000000e+01,-1.174474517832962306e+00
5.600000000000000000e+01,-1.697341609133050211e+00
5.700000000000000000e+01,-1.527783006474368710e+00
5.800000000000000000e+01,-1.324973966705176753e+00
5.900000000000000000e+01,-1.121019396935928558e+00
6.000000000000000000e+01,-1.548840747007687701e+00
6.100000000000000000e+01,-1.450462963729769239e+00
6.200000000000000000e+01,-1.717543213601126162e+00
6.300000000000000000e+01,-1.734560616657521370e+00
6.400000000000000000e+01,-1.119921581652815412e+00
6.500000000000000000e+01,-9.462367051208001589e-01
6.600000000000000000e+01,-1.366091116608598055e+00
6.700000000000000000e+01,-1.032331696041821401e+00
6.800000000000000000e+01,-1.215502537237375780e+00
6.900000000000000000e+01,-1.508491841976563386e+00
7.000000000000000000e+01,-1.195508977364278858e+00
7.100000000000000000e+01,-8.313202034388361694e-01
7.200000000000000000e+01,-1.295002340738360180e+00
7.300000000000000000e+01,-8.032458426836569521e-01
7.400000000000000000e+01,-2.052667250586553305e+00
7.500000000000000000e+01,-1.006736725798433874e+00
7.600000000000000000e+01,-1.217887058253565913e+00
7.700000000000000000e+01,-1.324052172855518350e+00
7.800000000000000000e+01,-1.196402361129721870e+00
7.900000000000000000e+01,-1.812224456293243469e+00
8.000000000000000000e+01,-1.270074197815768358e+00
8.100000000000000000e+01,-1.086435543742219734e+00
8.200000000000000000e+01,-7.390598529076107814e-01
8.300000000000000000e+01,-1.329850081325395728e+00
8.400000000000000000e+01,-1.407171122981406342e+00
8.500000000000000000e+01,-1.304813876356738289e+00
8.600000000000000000e+01,-8.682318054018512976e-01
8.700000000000000000e+01,-1.034774257166634515e+00
8.800000000000000000e+01,-1.283143630184270911e+00
8.900000000000000000e+01,-9.591709772998802119e-01
9.000000000000000000e+01,-1.074406530938532445e+00
9.100000000000000000e+01,-8.020414855396983400e-01
9.200000000000000000e+01,-1.294870022457424330e+00
9.300000000000000000e+01,-1.172149559256944640e+00
9.400000000000000000e+01,-1.181514127049912766e+00
9.500000000000000000e+01,-1.493962666686426077e+00
9.600000000000000000e+01,-9.542991183788970266e-01
9.700000000000000000e+01,-9.548203322113765212e-01
9.800000000000000000e+01,-1.021823003740712998e+00
9.900000000000000000e+01,-1.083937247443922391e+00
1.000000000000000000e+02,-1.429306988676397161e+00
1.010000000000000000e+02,-1.119872764820563749e+00
1.020000000000000000e+02,-1.086383499169415900e+00
1.030000000000000000e+02,-1.214673802840037231e+00
1.040000000000000000e+02,-1.011709527979820722e+00
1.050000000000000000e+02,-8.315165614379660397e-01
1.060000000000000000e+02,-3.753774740109261931e-01
1.070000000000000000e+02,-8.805194660630741854e-01
1.080000000000000000e+02,-8.455126833496713346e-01
1.090000000000000000e+02,-9.354069088085763539e-01
1.100000000000000000e+02,-1.480495301901725291e+00
1.110000000000000000e+02,-9.009139755398875016e-01
1.120000000000000000e+02,-8.647720111135274168e-01
1.130000000000000000e+02,-1.314592552145647519e-01
1.140000000000000000e+02,-9.207332153729120838e-01
1.150000000000000000e+02,-7.620393592280154671e-01
1.160000000000000000e+02,-8.532166416361752770e-01
1.170000000000000000e+02,-1.184494885213996929e+00
1.180000000000000000e+02,-4.787259353335516776e-01
1.190000000000000000e+02,-5.863464403318111584e-01
1.200000000000000000e+02,-5.645451412437167971e-01
1.210000000000000000e+02,-1.066319463377260135e+00
1.220000000000000000e+02,-3.603455660950802830e-01
1.230000000000000000e+02,-1.194479595981874587e+00
1.240000000000000000e+02,-5.858676490032348472e-01
1.250000000000000000e+02,-9.316940586564161075e-02
1.260000000000000000e+02,-1.040579560024402106e+00
1.270000000000000000e+02,-9.028555103970999918e-01
1.280000000000000000e+02,-6.923792950830995885e-01
1.290000000000000000e+02,-8.638808425347770381e-01
1.300000000000000000e+02,-1.169039727729096922e+00
1.310000000000000000e+02,-6.716376687766698605e-01
1.320000000000000000e+02,-1.001982973514221609e+00
1.330000000000000000e+02,-5.296623943202691809e-01
1.340000000000000000e+02,-9.389119195170285703e-01
1.350000000000000000e+02,-1.856295354951251475e-01
1.360000000000000000e+02,-8.778600605498350085e-01
1.370000000000000000e+02,-7.290135155110001319e-01
1.380000000000000000e+02,-3.771840142705518706e-01
1.390000000000000000e+02,-9.824871036750012498e-01
1.400000000000000000e+02,-5.335147996086693212e-01
1.410000000000000000e+02,-1.985093453299275612e-01
1.420000000000000000e+02,-1.065746314315003884e+00
1.430000000000000000e+02,-5.163060858747041681e-01
1.440000000000000000e+02,-4.836240333536314107e-01
1.450000000000000000e+02,-3.164929268090703740e-01
1.460000000000000000e+02,-9.140883083924349339e-01
1.470000000000000000e+02,-9.291896923050622092e-01
1.480000000000000000e+02,-3.646154176246981238e-01
1.490000000000000000e+02,-4.222919727011727464e-01
1.500000000000000000e+02,-4.262525313675712968e-01
1.510000000000000000e+02,-3.873380762254282073e-01
1.520000000000000000e+02,-6.862620237382843769e-01
1.530000000000000000e+02,-4.016434279368594762e-01
1.540000000000000000e+02,-3.733046925831163820e-01
1.550000000000000000e+02,-6.664950914876301979e-01
1.560000000000000000e+02,1.201270119789502877e-01
1.570000000000000000e+02,-2.887989277371783015e-01
1.580000000000000000e+02,-7.799534651006916341e-01
1.590000000000000000e+02,-2.137361142081010967e-01
1.600000000000000000e+02,-6.946867865824286614e-01
1.610000000000000000e+02,-1.543818163508929309e-01
1.620000000000000000e+02,-3.252819262121616622e-02
1.630000000000000000e+02,-6.182358132238184867e-01
1.640000000000000000e+02,-7.122114724140055086e-02
1.650000000000000000e+02,-2.269112034261099309e-01
1.660000000000000000e+02,-9.368975513697985757e-02
1.670000000000000000e+02,2.398258052210956726e-01
1.680000000000000000e+02,-3.949138629457148997e-01
1.690000000000000000e+02,-5.378879967569873966e-01
1.700000000000000000e+02,-5.687227792248573666e-01
1.710000000000000000e+02,-5.365056915904956591e-01
1.720000000000000000e+02,-3.041296836517932145e-01
1.730000000000000000e+02,-1.682070256058266211e-01
1.740000000000000000e+02,-1.775761590843156768e-01
1.750000000000000000e+02,-1.851106813046830748e-03
1.760000000000000000e+02,-2.368776571791541830e-01
1.770000000000000000e+02,2.067394334377465615e-01
1.780000000000000000e+02,-3.003839146568397789e-01
1.790000000000000000e+02,6.080483985268733127e-01
1.800000000000000000e+02,-1.234033793364403171e-02
1.810000000000000000e+02,-4.486211419913471166e-01
1.820000000000000000e+02,-5.029200149964515587e-01
1.830000000000000000e+02,-2.534153109050645697e-02
1.840000000000000000e+02,-2.277871950391694988e-01
1.850000000000000000e+02,6.441176306849974442e-02
1.860000000000000000e+02,1.977785077678953680e-03
1.870000000000000000e+02,-1.523491934037755902e-01
1.880000000000000000e+02,-3.752710100237156565e-01
1.890000000000000000e+02,-5.663147063937792325e-01
1.900000000000000000e+02,-2.347256402453229973e-01
1.910000000000000000e+02,1.674698344207525003e-01
1.920000000000000000e+02,-1.582386360649954207e-02
1.930000000000000000e+02,-4.451842171975923246e-01
1.940000000000000000e+02,-8.072242342797531986e-03
1.950000000000000000e+02,6.581142713838002145e-02
1.960000000000000000e+02,-3.061630821026131155e-01
1.970000000000000000e+02,1.617065796822174384e-02
1.980000000000000000e+02,-2.545748126172049826e-03
1.990000000000000000e+02,-3.540542796809656445e-01
2.000000000000000000e+02,1.076900068919465631e-01
2.010000000000000000e+02,1.788228526116989181e-01
2.020000000000000000e+02,3.460522739376474810e-01
2.030000000000000000e+02,3.472815552081747748e-01
2.040000000000000000e+02,-3.745312747048528679e-01
2.050000000000000000e+02,-2.321100735617561694e-01
2.060000000000000000e+02,2.152176442977977167e-01
2.070000000000000000e+02,2.248745757569187986e-01
2.080000000000000000e+02,2.352873057818974378e-01
2.090000000000000000e+02,1.249925884507701257e+00
2.100000000000000000e+02,2.721612968671840438e-01
2.110000000000000000e+02,4.521551776457581329e-01
2.120000000000000000e+02,4.075394365534596997e-01
2.130000000000000000e+02,3.264900075898142240e-01
2.140000000000000000e+02,4.556893626864563784e-02
2.150000000000000000e+02,3.789357005224838759e-01
2.160000000000000000e+02,-7.208438641416169135e-02
2.170000000000000000e+02,9.928058892918754930e-02
2.180000000000000000e+02,3.450429414928291028e-02
2.190000000000000000e+02,2.152694762368804193e-01
2.200000000000000000e+02,8.973456597600389939e-01
2.210000000000000000e+02,-3.513338104302183296e-01
2.220000000000000000e+02,4.272818251685688851e-01
2.230000000000000000e+02,-2.546513789009009487e-01
2.240000000000000000e+02,9.874485113105424539e-02
2.250000000000000000e+02,5.785860336174141194e-01
2.260000000000000000e+02,2.802045743264016675e-01
2.270000000000000000e+02,-5.349919667810648649e-02
2.280000000000000000e+02,6.562448627657958833e-02
2.290000000000000000e+02,4.955072367271325384e-01
2.300000000000000000e+02,8.115663801095454599e-02
2.310000000000000000e+02,3.761734362589901348e-01
2.320000000000000000e+02,3.347713913690714693e-01
2.330000000000000000e+02,1.349632966622141550e-01
2.340000000000000000e+02,9.864239695034833222e-01
2.350000000000000000e+02,5.419562196594750469e-01
2.360000000000000000e+02,-2.483587199880256113e-01
2.370000000000000000e+02,4.273402544473612341e-01
2.380000000000000000e+02,1.820621976355400740e-01
2.390000000000000000e+02,6.478584386911254711e-01
2.400000000000000000e+02,1.627785621476605382e-01
2.410000000000000000e+02,3.768170414090609155e-01
2.420000000000000000e+02,5.733799343911274438e-01
2.430000000000000000e+02,6.920000168005573382e-01
2.440000000000000000e+02,8.017447867745595980e-02
2.450000000000000000e+02,3.508021351639241669e-01
2.460000000000000000e+02,3.185629958843311793e-01
2.470000000000000000e+02,2.749043858799196660e-01
2.480000000000000000e+02,1.012964208622681550e+00
2.490000000000000000e+02,6.135101054277940502e-01
2.500000000000000000e+02,1.221360727921948358e-01
2.510000000000000000e+02,7.879472624356009813e-01
2.520000000000000000e+02,1.160459368074406861e+00
2.530000000000000000e+02,8.425075056875079849e-01
2.540000000000000000e+02,8.446651181607293946e-02
2.550000000000000000e+02,4.060638377951455436e-01
2.560000000000000000e+02,9.431719898019756965e-01
2.570000000000000000e+02,3.588781988832673853e-01
2.580000000000000000e+02,7.154964809761443778e-01
2.590000000000000000e+02,8.251009570395775317e-01
2.600000000000000000e+02,3.229819655976773340e-01
2.610000000000000000e+02,5.940941973714071178e-01
2.620000000000000000e+02,-3.535417083791181359e-01
2.630000000000000000e+02,3.237473291538763287e-01
2.640000000000000000e+02,5.660893532071910039e-01
2.650000000000000000e+02,2.765736852864442152e-01
2.660000000000000000e+02,1.153513079197142188e+00
2.670000000000000000e+02,2.417518246744199406e-01
2.680000000000000000e+02,5.497929131941149405e-01
2.690000000000000000e+02,7.316258161430208018e-01
2.700000000000000000e+02,1.136114514455983660e+00
2.710000000000000000e+02,2.801617826585548476e-01
2.720000000000000000e+02,1.072472567653513620e+00
2.730000000000000000e+02,7.354862440993832351e-01
2.740000000000000000e+02,4.470160063282258567e-01
2.750000000000000000e+02,8.915601245598800961e-01
2.760000000000000000e+02,8.224198412935586067e-01
2.770000000000000000e+02,5.918794648827874205e-01
2.780000000000000000e+02,8.035806649313460559e-01
2.790000000000000000e+02,6.766288800090480837e-01
2.800000000000000000e+02,8.368043944114483823e-01
2.810000000000000000e+02,1.011963852379640150e+00
2.820000000000000000e+02,1.300076243367816131e+00
2.830000000000000000e+02,4.601671580604755341e-01
2.840000000000000000e+02,1.484788052875319675e+00
2.850000000000000000e+02,2.652450816518627796e-01
2.860000000000000000e+02,8.171490878693054016e-01
2.870000000000000000e+02,1.049944591787525638e+00
2.880000000000000000e+02,9.674760525890275797e-01
2.890000000000000000e+02,7.055079809209301445e-01
2.900000000000000000e+02,8.403240791061552528e-01
2.910000000000000000e+02,7.646117326637450473e-01
2.920000000000000000e+02,7.456402581459168344e-01
2.930000000000000000e+02,1.188786201487386895e+00
2.940000000000000000e+02,1.050556084596291351e+00
2.950000000000000000e+02,7.445733013301231162e-01
2.960000000000000000e+02,1.233933860631256429e+00
2.970000000000000000e+02,1.065691018543956980e+00
2.980000000000000000e+02,1.227892686313274417e+00
2.990000000000000000e+02,1.182774474362647377e+00
3.000000000000000000e+02,7.462401377967232685e-01
3.010000000000000000e+02,8.362736783122795003e-01
3.020000000000000000e+02,1.223323358751990497e+00
3.030000000000000000e+02,1.180596413345603057e+00
3.040000000000000000e+02,9.956513989300648237e-01
3.050000000000000000e+02,1.034336455979760983e+00
3.060000000000000000e+02,1.361173424433182344e+00
3.070000000000000000e+02,8.327875767203863910e-01
3.080000000000000000e+02,1.148371673932327530e+00
3.090000000000000000e+02,9.397889364352737251e-01
3.100000000000000000e+02,9.342955580370740920e-01
3.110000000000000000e+02,1.299940502605565484e+00
3.120000000000000000e+02,1.221198222219628704e+00
3.130000000000000000e+02,1.213152166879167160e+00
3.140000000000000000e+02,1.336922218919959437e+00
3.150000000000000000e+02,9.976967688781974708e-01
3.160000000000000000e+02,1.177412071036612495e+00
3.170000000000000000e+02,9.183992350775823654e-01
3.180000000000000000e+02,1.076426352379590279e+00
3.190000000000000000e+02,9.699907040646205125e-01
3.200000000000000000e+02,1.023514593471905876e+00
3.210000000000000000e+02,1.142361680085777431e+00
3.220000000000000000e+02,7.919742824420475946e-01
3.230000000000000000e+02,1.509710025740100159e+00
3.240000000000000000e+02,7.530297908308869470e-01
3.250000000000000000e+02,7.020437544585582668e-01
3.260000000000000000e+02,1.274057996636154932e+00
3.270000000000000000e+02,1.179724873181981826e+00
3.280000000000000000e+02,1.148216323540021788e+00
3.290000000000000000e+02,1.142200334392134975e+00
3.300000000000000000e+02,9.884551516301117724e-01
3.310000000000000000e+02,7.936333624185281099e-01
3.320000000000000000e+02,1.010375457191288406e+00
3.330000000000000000e+02,8.479243385949238876e-01
3.340000000000000000e+02,1.212058611086070492e+00
3.350000000000000000e+02,9.695385295225916744e-01
3.360000000000000000e+02,8.146926600705053367e-01
3.370000000000000000e+02,9.200031857425949866e-01
3.380000000000000000e+02,1.086362268585136404e+00
3.390000000000000000e+02,8.696838815357805785e-01
3.400000000000000000e+02,8.215661838068146761e-01
3.410000000000000000e+02,1.041596317296559659e+00
3.420000000000000000e+02,1.048888941600294222e+00
3.430000000000000000e+02,8.846692059364762439e-01
3.440000000000000000e+02,8.990487557522918172e-01
3.450000000000000000e+02,1.036744249388898531e+00
3.460000000000000000e+02,6.996895155375647546e-01
3.470000000000000000e+02,7.148258392703217279e-01
3.480000000000000000e+02,8.499852058726845572e-01
3.490000000000000000e+02,9.585462773852894136e-01
3.500000000000000000e+02,1.055025821421123222e+00
3.510000000000000000e+02,1.292968377691785298e+00
3.520000000000000000e+02,1.159051510196671186e+00
3.530000000000000000e+02,9.664872303036488033e-01
3.540000000000000000e+02,9.851855621937459784e-01
3.550000000000000000e+02,8.021497002116015906e-01
3.560000000000000000e+02,9.981246614008141282e-01
3.570000000000000000e+02,9.376239350180077814e-01
3.580000000000000000e+02,1.059875865402640116e+00
3.590000000000000000e+02,8.346772469227303759e-01
3.600000000000000000e+02,1.092186661247703805e+00
3.610000000000000000e+02,1.287519382727828177e+00
3.620000000000000000e+02,9.714885675956019817e-01
3.630000000000000000e+02,1.071332943091680256e+00
3.640000000000000000e+02,1.111878823647132641e+00
3.650000000000000000e+02,9.208054784081032285e-01
3.660000000000000000e+02,1.039752592337211290e+00
3.670000000000000000e+02,9.907839215895014595e-01
3.680000000000000000e+02,1.011812823283838148e+00
3.690000000000000000e+02,8.631128915739259000e-01
3.700000000000000000e+02,9.935288550245412464e-01
3.710000000000000000e+02,1.082006466828333346e+00
3.720000000000000000e+02,1.254219531176713920e+00
3.730000000000000000e+02,1.153926357038364214e+00
3.740000000000000000e+02,1.364476977365257193e+00
3.750000000000000000e+02,8.691389878656694545e-01
3.760000000000000000e+02,1.135881629598202158e+00
3.770000000000000000e+02,1.025370151299735078e+00
3.780000000000000000e+02,1.369185137841157029e+00
3.790000000000000000e+02,8.539362578282081451e-01
3.800000000000000000e+02,8.542524096195747152e-01
3.810000000000000000e+02,8.995555635553222906e-01
3.820000000000000000e+02,6.408342540466622772e-01
3.830000000000000000e+02,9.060042226087915429e-01
3.840000000000000000e+02,8.734902252623066854e-01
3.850000000000000000e+02,1.026736978242414278e+00
3.860000000000000000e+02,1.043567679636533407e+00
3.870000000000000000e+02,1.293661286615722661e+00
3.880000000000000000e+02,1.151299806927032821e+00
3.890000000000000000e+02,8.957458635928803314e-01
3.900000000000000000e+02,8.506419632885391380e-01
3.910000000000000000e+02,1.073466096847858431e+00
3.920000000000000000e+02,7.950556515319995299e-01
3.930000000000000000e+02,1.268681246314477651e+00
3.940000000000000000e+02,1.173710381587258489e+00
3.950000000000000000e+02,9.257575578632536439e-01
3.960000000000000000e+02,7.399213135743522018e-01
3.970000000000000000e+02,1.191996977010060466e+00
3.980000000000000000e+02,9.760256037025923925e-01
3.990000000000000000e+02,1.184564148277193807e+00


==> csvs/X.csv <==
-1.850985754096630131e+00,1.490142459033697853e-01
-2.031479290351355438e+00,-4.147929035135539816e-02
-1.785693438569792235e+00,1.943065614302077471e-01
-1.513091043077592346e+00,4.569089569224075720e-01
-2.030246012417000756e+00,-7.024601241700079157e-02
-2.020241087084754028e+00,-7.024108708475415574e-02
-1.466236155347782510e+00,4.737638446522174362e-01
-1.699769581254127360e+00,2.302304187458726337e-01
-2.060842315780485379e+00,-1.408423157804856163e-01
-1.747231986924210556e+00,1.627680130757893917e-01
-2.039025307843738588e+00,-1.390253078437386769e-01
-2.029718926071077068e+00,-1.397189260710770542e-01
-1.807411318530189659e+00,7.258868146981023450e-02
-2.443984073397339252e+00,-5.739840733973393672e-01
-2.377475349753909839e+00,-5.174753497539098523e-01
-2.018686258772291797e+00,-1.686862587722917917e-01
-2.143849336100327019e+00,-3.038493361003271054e-01
-1.735725800221417758e+00,9.427419977858216005e-02
-2.092407222656363253e+00,-2.724072226563632459e-01
-2.233691110400587210e+00,-4.236911104005874340e-01
-1.360305369323533631e+00,4.396946306764661916e-01
-1.857732890145960436e+00,-6.773289014596069191e-02
-1.759741538593622590e+00,2.025846140637714912e-02
-2.197424455864037007e+00,-4.274244558640370450e-01
-1.923314817357554496e+00,-1.633148173575547923e-01
-1.716723223087039951e+00,3.327677691295982676e-02
-2.085298073226690363e+00,-3.452980732266908159e-01
-1.617290594496298084e+00,1.127094055037015791e-01
-1.900191606975641267e+00,-1.801916069756414884e-01
-1.797508124937982732e+00,-8.750812493798303116e-02
-1.880511983668818887e+00,-1.805119836688190704e-01
-1.134316544647318459e+00,5.556834553526812659e-01
-1.684049167421380000e+00,-4.049167421380175762e-03
-1.987313278686769769e+00,-3.173132786867701172e-01
-1.413236526369042956e+00,2.467634736309566867e-01
-2.016253094991306227e+00,-3.662530949913066491e-01
-1.577340921498572968e+00,6.265907850142661550e-02
-2.217901037163932276e+00,-5.879010371639326049e-01
-2.018455814669528614e+00,-3.984558146695291181e-01
-1.550941629239262598e+00,5.905837076073705560e-02
-1.378460026001376626e+00,2.215399739986231298e-01
-1.538589515643008498e+00,5.141048435699114433e-02
-1.614694484716471701e+00,-3.469448471647215704e-02
-1.660331108676786238e+00,-9.033110867678663392e-02
-2.003556597110227600e+00,-4.435565971102282123e-01
-1.765953262518412226e+00,-2.159532625184125976e-01
-1.678191631287935914e+00,-1.381916312879362396e-01
-1.212863332134324956e+00,3.171366678656746818e-01
-1.416914513129461151e+00,1.030854868705384231e-01
-2.038912046608819750e+00,-5.289120466088201855e-01
-1.402774809181561055e+00,9.722519081843850053e-02
-1.605524684124894463e+00,-1.155246841248949580e-01
-1.683076600091787167e+00,-2.030766000917876013e-01
-1.286497113347739196e+00,1.835028866522603608e-01
-1.150700143251214280e+00,3.092998567487852957e-01
-1.170615964265139919e+00,2.793840357348595371e-01
-1.691765256966791142e+00,-2.517652569667915285e-01
-1.522763712755363930e+00,-9.276371275536436645e-02
-1.320620970578930242e+00,9.937902942106918713e-02
-1.117336461863291719e+00,2.926635381367077571e-01
-1.543752271353586503e+00,-1.437522713535869801e-01
-1.445697692999144524e+00,-5.569769299914513472e-02
-1.711900492201807955e+00,-3.319004922018084502e-01
-1.728861987224200591e+00,-3.588619872242012065e-01
-1.116242253281739982e+00,2.437577467182593938e-01
-9.431279914287524768e-01,4.068720085712468904e-01
-1.361603036474099637e+00,-2.160303647410015404e-02
-1.028940130632392203e+00,3.010598693676072579e-01
-1.211509192485709097e+00,1.084908075142902439e-01
-1.503535926381536658e+00,-1.935359263815372710e-01
-1.191581318347475271e+00,1.084186816525241764e-01
-8.285890300602085645e-01,4.614109699397907494e-01
-1.290747811732984918e+00,-1.074781173298546173e-02
-8.006069032557975307e-01,4.693930967442018209e-01
-2.045923531226922609e+00,-7.859235312269232665e-01
-1.003429248687432107e+00,2.465707513125671435e-01
-1.213885879528547873e+00,2.611412047145136167e-02
-1.319702205139759554e+00,-8.970220513976022436e-02
-1.192471767039348540e+00,2.752823296065068717e-02
-1.806270674380267227e+00,-5.962706743802678178e-01
-1.265901566351252949e+00,-6.590156635125357654e-02
-1.082866228546475407e+00,1.071337714535239155e-01
-7.366317865775444673e-01,4.433682134224548044e-01
-1.325481065482093435e+00,-1.554810654820941995e-01
-1.402548080867955571e+00,-2.425480808679562617e-01
-1.300527113075360175e+00,-1.505271130753609576e-01
-8.653793646893770397e-01,2.746206353106222520e-01
-1.031374667102093801e+00,9.862533289790532953e-02
-1.278928061130110816e+00,-1.589280611301116253e-01
-9.560197700659923692e-01,1.539802299340068126e-01
-1.070876735195587015e+00,2.912326480441211618e-02
-7.994065028401324824e-01,2.905934971598667649e-01
-1.290615928163204806e+00,-2.106159281632057068e-01
-1.168298643979329698e+00,-9.829864397933045506e-02
-1.177632445939646555e+00,-1.176324459396472788e-01
-1.489054484439634729e+00,-4.390544844396355728e-01
-9.511639168806262923e-01,8.883608311937281343e-02
-9.516834183460323171e-01,7.831658165396679361e-02
-1.018465963007260777e+00,1.534036992738266932e-03
-1.080376140012543118e+00,-7.037614001254406670e-02
-1.424611222615123296e+00,-4.246112226151242397e-01
-1.116193596829606838e+00,-1.261935968296077071e-01
-1.082814354958030023e+00,-1.028143549580308458e-01
-1.210683180766484845e+00,-2.406831807664856493e-01
-1.008385713499801772e+00,-4.838571349980273772e-02
-8.287847429556375323e-01,1.212152570443615074e-01
-3.741442296368400200e-01,5.658557703631590385e-01
-8.776266561504473263e-01,5.237334384955168870e-02
-8.427348827831697697e-01,7.726511721682931266e-02
-9.323337747298492406e-01,-2.233377472985016363e-02
-1.475631364589711447e+00,-5.756313645897124243e-01
-8.979541626347641303e-01,-7.954162634765062426e-03
-8.619309370176910789e-01,1.806906298230792976e-02
-1.310273662544131357e-01,7.389726337455858607e-01
-9.177082894343357999e-01,-5.770828943433675695e-02
-7.595357972999152718e-01,9.046420270008373454e-02
-8.504135309115720132e-01,-1.041353091157299314e-02
-1.180603411285858551e+00,-3.506034112858595897e-01
-4.771531556454928213e-01,3.428468443545061306e-01
-5.844200901939666792e-01,2.255799098060322361e-01
-5.626904158870849049e-01,2.373095841129140571e-01
-1.062816236438420603e+00,-2.728162364384216776e-01
-3.591617067191691937e-01,4.208382932808297228e-01
-1.190555318837683174e+00,-4.205553188376842666e-01
-5.839428718599177781e-01,1.760571281400810928e-01
-9.286331225700539260e-02,6.571366877429934972e-01
-1.037160897539205262e+00,-2.971608975392064922e-01
-8.998893188808304577e-01,-1.698893188808315580e-01
-6.901045904737065362e-01,2.989540952629236512e-02
-8.610426962348586288e-01,-1.510426962348597468e-01
-1.165199029319838653e+00,-4.651990293198398074e-01
-6.694311075581906856e-01,2.056889244180819601e-02
-9.986911141178302920e-01,-3.186911141178314644e-01
-5.279222708094443162e-01,1.420777291905544748e-01
-9.358272702701397883e-01,-2.758272702701409229e-01
-1.850196784947369943e-01,4.649803215052618066e-01
-8.749759877008699283e-01,-2.349759877008711084e-01
-7.266184548617014016e-01,-9.661845486170267394e-02
-3.759448347890978481e-01,2.440551652109009262e-01
-9.792592949301852645e-01,-3.692592949301865546e-01
-5.317620196187599069e-01,6.823798038123882193e-02
-1.978571737152703403e-01,3.921428262847284074e-01
-1.062244970368366959e+00,-4.822449703683682198e-01
-5.146098424403074967e-01,5.539015755969126098e-02
-4.820351617254716725e-01,7.796483827452706239e-02
-3.154531384668056160e-01,2.345468615331930962e-01
-9.110852132634232881e-01,-3.710852132634245848e-01
-9.261369839252815428e-01,-3.961369839252829039e-01
-3.634175303149294045e-01,1.565824696850692810e-01
-4.209045980300428758e-01,8.909540196995581474e-02
-4.248521448962356839e-01,7.514785510376295607e-02
-3.860655371509059686e-01,1.039344628490927042e-01
-6.840074164735459039e-01,-2.040074164735472262e-01
-4.003238908516975614e-01,6.967610914830106583e-02
-3.720782580103942916e-01,8.792174198960436837e-02
-6.643054254079089338e-01,-2.143054254079103382e-01
1.197323533434283549e-01,5.597323533434269693e-01
-2.878501237264623480e-01,1.421498762735362575e-01
-7.773910491607931572e-01,-3.573910491607945605e-01
-2.130339174098496713e-01,1.969660825901489165e-01
-6.924045010681949552e-01,-2.924045010681964318e-01
-1.538746188772629753e-01,2.361253811227355948e-01
-3.242132629777733088e-02,3.475786737022212303e-01
-6.162046955055117126e-01,-2.462046955055131325e-01
-7.098716122670201134e-02,2.890128387732965320e-01
-2.261657219190490453e-01,1.238342780809494892e-01
-9.338195200165153032e-02,2.466180479983469953e-01
2.390378947961856460e-01,5.690378947961841627e-01
-3.936164348008596714e-01,-7.361643480086114966e-02
-5.361208493072453507e-01,-2.261208493072468517e-01
-5.668543288876555231e-01,-2.668543288876569775e-01
-5.347430854896300101e-01,-2.447430854896314734e-01
-3.031305128242297586e-01,-2.313051282423125854e-02
-1.676544075550052970e-01,1.023455924449931664e-01
-1.769927602009927492e-01,8.300723979900571925e-02
-1.845025289191309925e-03,2.481549747108071358e-01
-2.360994324366263442e-01,3.900567563372105660e-03
2.060602231471966306e-01,4.360602231471950585e-01
-2.993970499713852207e-01,-7.939704997138681553e-02
6.060507499768872375e-01,8.160507499768856476e-01
-1.229979567049654943e-02,1.877002043295018519e-01
-4.471472669248831577e-01,-2.571472669248847653e-01
-5.012677494183320759e-01,-3.212677494183336924e-01
-2.525827542704278672e-02,1.447417245729555879e-01
-2.270388355977536188e-01,-6.703883559775526690e-02
6.420014822762923346e-02,2.142001482276275903e-01
1.971287372065089194e-03,1.419712873720634372e-01
-1.518486737970601852e-01,-2.184867379706183221e-02
-3.740381154205197900e-01,-2.540381154205214598e-01
-5.644541674057577119e-01,-4.544541674057593905e-01
-2.339544856201046241e-01,-1.339544856201063117e-01
1.669196382970433712e-01,2.569196382970416748e-01
-1.577187676093710911e-02,6.422812323906118559e-02
-4.437216336135946793e-01,-3.737216336135963934e-01
-8.045722244643678522e-03,5.195427775535459841e-02
6.559521391865276441e-02,1.155952139186510325e-01
-3.051572308603381356e-01,-2.651572308603398764e-01
1.611753178366012035e-02,4.611753178365837064e-02
-2.537384466198274596e-03,1.746261553379996681e-02
-3.528910893491851719e-01,-3.428910893491869394e-01
1.073362081044867550e-01,1.073362081044849786e-01
1.782353579104718755e-01,1.682353579104703123e-01
3.449153729525848977e-01,3.249153729525831036e-01
3.461406156104728793e-01,3.161406156104708542e-01
-3.733008103871254812e-01,-4.133008103871272931e-01
-2.313475119745352360e-01,-2.813475119745368347e-01
2.145105801625997455e-01,1.545105801625979158e-01
2.241357852736647061e-01,1.541357852736626455e-01
2.345143058918162104e-01,1.545143058918143630e-01
1.245819447196417906e+00,1.155819447196416272e+00
2.712671532079519165e-01,1.712671532079500791e-01
4.506696920541817808e-01,3.406696920541796847e-01
4.062005290479625552e-01,2.862005290479606723e-01
3.254173753917410927e-01,1.954173753917393952e-01
4.541922660789822486e-02,-9.458077339210367585e-02
3.776907661479823597e-01,2.276907661479802281e-01
-7.184756436126960022e-02,-2.318475643612715187e-01
9.895441797799904571e-02,-7.104558202200265959e-02
3.439093565127090968e-02,-1.456090643487310266e-01
2.145622418158989464e-01,2.456224181589676536e-02
8.943975700020545538e-01,6.943975700020525998e-01
-3.501795577775226320e-01,-5.601795577775243729e-01
4.258780571123560454e-01,2.058780571123540459e-01
-2.538147613568932925e-01,-4.838147613568954952e-01
9.842044026317195438e-02,-1.415795597368300351e-01
5.766851790902116637e-01,3.266851790902098318e-01
2.792840057286408162e-01,1.928400572863882972e-02
-5.332343337878958645e-02,-3.233234333787918247e-01
6.540888722201157468e-02,-2.145911127779904504e-01
4.938793246804045189e-01,2.038793246804027348e-01
8.089001048486105239e-02,-2.191099895151409904e-01
3.749375768745947246e-01,6.493757687459245087e-02
3.336715519711461742e-01,1.367155197114413440e-02
1.345198957182567323e-01,-1.954801042817451151e-01
9.831832267975997297e-01,6.431832267975976514e-01
5.401757066954057107e-01,1.901757066954033737e-01
-2.475427759972800290e-01,-6.075427759972821251e-01
4.259362944308301979e-01,5.593629443082829417e-02
1.814640605694857189e-01,-1.985359394305163949e-01
6.457300004388695225e-01,2.557300004388671777e-01
1.622437784701919461e-01,-2.377562215298101855e-01
3.755790675599322004e-01,-3.442093244006970421e-02
5.714961836941392370e-01,1.514961836941371431e-01
6.897265582510387905e-01,2.597265582510364101e-01
7.991107788326928807e-02,-3.600889221167328791e-01
3.496496292477174750e-01,-1.003503707522845068e-01
3.175164066517153216e-01,-1.424835933482868355e-01
2.740012302278888590e-01,-1.959987697721135569e-01
1.009636272084331265e+00,5.296362720843290628e-01
6.114945132882886325e-01,1.214945132882866569e-01
1.217348136994886865e-01,-3.782651863005135340e-01
7.853585841164352210e-01,2.753585841164328252e-01
1.156646859103792169e+00,6.366468591037899305e-01
8.397395781653460567e-01,3.097395781653440316e-01
8.418901021379826544e-02,-4.558109897862039905e-01
4.047297781401271166e-01,-1.452702218598753980e-01
9.400733447559890266e-01,3.800733447559868083e-01
3.576991603143678811e-01,-2.123008396856342073e-01
7.131458284438707551e-01,1.331458284438685191e-01
8.223902160288035779e-01,2.323902160288010277e-01
3.219208585265774247e-01,-2.780791414734248845e-01
5.921423931814621122e-01,-1.785760681854002205e-02
-3.523802020207194019e-01,-9.723802020207217289e-01
3.226837075997155968e-01,-3.073162924002869612e-01
5.642295545820542602e-01,-7.577044541794808463e-02
2.756650454105473158e-01,-3.743349545894548158e-01
1.149723391179492848e+00,4.897233911794905414e-01
2.409575866118128240e-01,-4.290424133881897695e-01
5.479866539909072909e-01,-1.320133460090951172e-01
7.292221731858296030e-01,3.922217318582740114e-02
1.132381986719837030e+00,4.323819867198346323e-01
2.792413546461708362e-01,-4.307586453538317928e-01
1.068949125646490250e+00,3.489491256464878899e-01
7.330699183058783097e-01,3.069918305876114407e-03
4.455474046856171544e-01,-2.944525953143852792e-01
8.886310422789838182e-01,1.386310422789812091e-01
8.197179086720434160e-01,5.971790867204100628e-02
5.899349368523638670e-01,-1.800650631476383989e-01
8.009406254970081740e-01,2.094062549700567363e-02
6.744059209414746681e-01,-1.155940790585280598e-01
8.340552035753768800e-01,3.405520357537441395e-02
1.008639202356316211e+00,1.986392023563139930e-01
1.295805044843608034e+00,4.758050448436055846e-01
4.586553503519480435e-01,-3.713446496480546921e-01
1.479910012396882468e+00,6.399100123968799458e-01
2.643736601432518096e-01,-5.856263398567504996e-01
8.144644714893275461e-01,-4.553552851067499407e-02
1.046495161945375729e+00,1.764951619453729581e-01
9.642975603205123925e-01,8.429756032050979286e-02
7.031901440538241843e-01,-1.868098559461781327e-01
8.375633248928200381e-01,-6.243667510718256541e-02
7.620997196023528986e-01,-1.479002803976498526e-01
7.431905729167391783e-01,-1.768094270832634429e-01
1.184880629106309868e+00,2.548806291063073770e-01
1.047104645789516786e+00,1.071046457895142023e-01
7.421271214218065904e-01,-2.078728785781962518e-01
1.229879962629977896e+00,2.698799626299752119e-01
1.062189856262985233e+00,9.218985626298280278e-02
1.223858635651690729e+00,2.438586356516880271e-01
1.178888652577086527e+00,1.888886525770836766e-01
7.513014967233809793e-01,-2.486985032766216852e-01
8.419456879409116246e-01,-1.680543120590908546e-01
1.244188081536981239e+00,2.241880815369785285e-01
1.213111079630042388e+00,1.831110796300394472e-01
1.033729521810758278e+00,-6.270478189244439900e-03
1.085198214992637133e+00,3.519821499263459802e-02
1.443299468736530144e+00,3.832994687365274822e-01
8.925285833492540011e-01,-1.774714166507489754e-01
1.244129214351014090e+00,1.641292143510113821e-01
1.029342204269834360e+00,-6.065779573016821802e-02
1.034695639031836700e+00,-6.530436096816608083e-02
1.439633055596160061e+00,3.296330555961570208e-01
1.367624904696411736e+00,2.476249046964089373e-01
1.374052890800194104e+00,2.440528908001915465e-01
1.531643642146301554e+00,3.916436421462987094e-01
1.156301152489830786e+00,6.301152489827714816e-03
1.364585891388492067e+00,2.045858913884891772e-01
1.076919973021965848e+00,-9.308002697803681447e-02
1.277249905746535408e+00,9.724990574653262498e-02
1.150957083689697624e+00,-3.904291631030537557e-02
1.229098789497818256e+00,2.909878949781545543e-02
1.388547107631076694e+00,1.785471076310740923e-01
9.745337950299610696e-01,-2.454662049700417348e-01
1.857716182705641206e+00,6.277161827056380039e-01
9.381947855500922806e-01,-3.018052144499105971e-01
8.857434161636830172e-01,-3.642565838363196473e-01
1.607433262050023348e+00,3.474332620500203417e-01
1.507498808188883821e+00,2.374988081888807501e-01
1.467235945115649365e+00,1.872359451156465349e-01
1.478503652779286748e+00,1.885036527792839645e-01
1.296325968145928487e+00,-3.674031854074386646e-03
1.040823688554253668e+00,-2.691763114457494388e-01
1.342741367458120783e+00,2.274136745811789970e-02
1.126851486546369241e+00,-2.031485134536334947e-01
1.632535920025328213e+00,2.925359200253253578e-01
1.305882785549361547e+00,-4.411721445064159530e-02
1.112350840962249565e+00,-2.476491590377534469e-01
1.273584247504104816e+00,-9.641575249589802443e-02
1.503879436282690385e+00,1.238794362826872997e-01
1.220882634158810820e+00,-1.691173658411924130e-01
1.153333881330073529e+00,-2.466661186699294350e-01
1.483106163447576398e+00,7.310616344757368823e-02
1.493489971332619959e+00,7.348997133261682413e-02
1.277917047388664296e+00,-1.520829526113389174e-01
1.298688508314506329e+00,-1.413114916854968373e-01
1.519614981207293658e+00,6.961498120729088523e-02
1.025574697550805769e+00,-4.344253024491972481e-01
1.047760867687036690e+00,-4.222391323129665586e-01
1.264466733624272310e+00,-2.155332663757308087e-01
1.425965854486448636e+00,-6.403414551355417206e-02
1.593272269679404385e+00,9.327226967940137337e-02
1.952606865084868915e+00,4.426068650848655750e-01
1.777297886960608864e+00,2.572978869606057928e-01
1.482018441010974685e+00,-4.798155898902813077e-02
1.534295137629196448e+00,-5.704862370806649055e-03
1.249241190608660679e+00,-3.007588093913426408e-01
1.554446059202286179e+00,-5.553940797716978676e-03
1.483402408323961419e+00,-8.659759167604148822e-02
1.676815568101430065e+00,9.681556810142684377e-02
1.341830716934306444e+00,-2.481692830656968829e-01
1.755803954272354916e+00,1.558039542723516913e-01
2.069821673900776204e+00,4.598216739007732756e-01
1.587371955462945960e+00,-3.262804453705727553e-02
1.750513516629685906e+00,1.205135166296824323e-01
1.847043197513337009e+00,2.070431975133337488e-01
1.529633858434252147e+00,-1.203661415657508726e-01
1.727227744543128329e+00,6.722774454312502312e-02
1.673777720234541855e+00,3.777720234538457702e-03
1.709302829564652848e+00,2.930282956464951363e-02
1.458097064843363100e+00,-2.319029351566399277e-01
1.707353052277686078e+00,7.353052277682813921e-03
1.859399487373638360e+00,1.493994873736349260e-01
2.155343082338515792e+00,4.353430823385124881e-01
2.017781247825565227e+00,2.877812478255620254e-01
2.385954737253470181e+00,6.459547372534668597e-01
1.519795731133588790e+00,-2.302042688664148462e-01
2.021696191016206789e+00,2.616961910162034499e-01
1.825002601721508633e+00,5.500260172150552018e-02
2.436940879965304951e+00,6.569408799653017050e-01
1.547510514393458214e+00,-2.424894856065454296e-01
1.548083447345770525e+00,-2.519165526542327949e-01
1.630182206366796560e+00,-1.798177936332066296e-01
1.182831282707061504e+00,-6.371687172929419996e-01
1.672273493495775254e+00,-1.577265065042283143e-01
1.612260201533894044e+00,-2.277397984661093666e-01
1.895118135942865489e+00,4.511813594286228496e-02
1.962526792733151337e+00,1.025267927331478257e-01
2.432851251764769351e+00,5.628512517647658031e-01
2.165127151455818577e+00,2.851271514558150755e-01
1.716928903301282228e+00,-1.730710966987209221e-01
1.630475598595495956e+00,-2.695244014045073966e-01
2.057575751451955259e+00,1.475757514519517033e-01
1.523930037893810763e+00,-3.960699621061926634e-01
2.479437629756309214e+00,5.494376297563060563e-01
2.293832036216389536e+00,3.538320362163860922e-01
1.809247304368592379e+00,-1.407526956314114341e-01
1.446059641272740226e+00,-5.139403587272631801e-01
2.376161712249627023e+00,4.061617122496238297e-01
1.945638046424218226e+00,-3.436195357578536447e-02
2.361344893592042471e+00,3.713448935920385385e-01


==> csvs/distractor.csv <==
1.490142459033697853e-01,1.490142459033697853e-01
-4.147929035135539816e-02,-4.147929035135539816e-02
1.943065614302077471e-01,1.943065614302077471e-01
4.569089569224075720e-01,4.569089569224075720e-01
-7.024601241700079157e-02,-7.024601241700079157e-02
-7.024108708475415574e-02,-7.024108708475415574e-02
4.737638446522174362e-01,4.737638446522174362e-01
2.302304187458726337e-01,2.302304187458726337e-01
-1.408423157804856163e-01,-1.408423157804856163e-01
1.627680130757893917e-01,1.627680130757893917e-01
-1.390253078437386769e-01,-1.390253078437386769e-01
-1.397189260710770542e-01,-1.397189260710770542e-01
7.258868146981023450e-02,7.258868146981023450e-02
-5.739840733973393672e-01,-5.739840733973393672e-01
-5.174753497539098523e-01,-5.174753497539098523e-01
-1.686862587722917917e-01,-1.686862587722917917e-01
-3.038493361003271054e-01,-3.038493361003271054e-01
9.427419977858216005e-02,9.427419977858216005e-02
-2.724072226563632459e-01,-2.724072226563632459e-01
-4.236911104005874340e-01,-4.236911104005874340e-01
4.396946306764661916e-01,4.396946306764661916e-01
-6.773289014596069191e-02,-6.773289014596069191e-02
2.025846140637714912e-02,2.025846140637714912e-02
-4.274244558640370450e-01,-4.274244558640370450e-01
-1.633148173575547923e-01,-1.633148173575547923e-01
3.327677691295982676e-02,3.327677691295982676e-02
-3.452980732266908159e-01,-3.452980732266908159e-01
1.127094055037015791e-01,1.127094055037015791e-01
-1.801916069756414884e-01,-1.801916069756414884e-01
-8.750812493798303116e-02,-8.750812493798303116e-02
-1.805119836688190704e-01,-1.805119836688190704e-01
5.556834553526812659e-01,5.556834553526812659e-01
-4.049167421380175762e-03,-4.049167421380175762e-03
-3.173132786867701172e-01,-3.173132786867701172e-01
2.467634736309566867e-01,2.467634736309566867e-01
-3.662530949913066491e-01,-3.662530949913066491e-01
6.265907850142661550e-02,6.265907850142661550e-02
-5.879010371639326049e-01,-5.879010371639326049e-01
-3.984558146695291181e-01,-3.984558146695291181e-01
5.905837076073705560e-02,5.905837076073705560e-02
2.215399739986231298e-01,2.215399739986231298e-01
5.141048435699114433e-02,5.141048435699114433e-02
-3.469448471647215704e-02,-3.469448471647215704e-02
-9.033110867678663392e-02,-9.033110867678663392e-02
-4.435565971102282123e-01,-4.435565971102282123e-01
-2.159532625184125976e-01,-2.159532625184125976e-01
-1.381916312879362396e-01,-1.381916312879362396e-01
3.171366678656746818e-01,3.171366678656746818e-01
1.030854868705384231e-01,1.030854868705384231e-01
-5.289120466088201855e-01,-5.289120466088201855e-01
9.722519081843850053e-02,9.722519081843850053e-02
-1.155246841248949580e-01,-1.155246841248949580e-01
-2.030766000917876013e-01,-2.030766000917876013e-01
1.835028866522603608e-01,1.835028866522603608e-01
3.092998567487852957e-01,3.092998567487852957e-01
2.793840357348595371e-01,2.793840357348595371e-01
-2.517652569667915285e-01,-2.517652569667915285e-01
-9.276371275536436645e-02,-9.276371275536436645e-02
9.937902942106918713e-02,9.937902942106918713e-02
2.926635381367077571e-01,2.926635381367077571e-01
-1.437522713535869801e-01,-1.437522713535869801e-01
-5.569769299914513472e-02,-5.569769299914513472e-02
-3.319004922018084502e-01,-3.319004922018084502e-01
-3.588619872242012065e-01,-3.588619872242012065e-01
2.437577467182593938e-01,2.437577467182593938e-01
4.068720085712468904e-01,4.068720085712468904e-01
-2.160303647410015404e-02,-2.160303647410015404e-02
3.010598693676072579e-01,3.010598693676072579e-01
1.084908075142902439e-01,1.084908075142902439e-01
-1.935359263815372710e-01,-1.935359263815372710e-01
1.084186816525241764e-01,1.084186816525241764e-01
4.614109699397907494e-01,4.614109699397907494e-01
-1.074781173298546173e-02,-1.074781173298546173e-02
4.693930967442018209e-01,4.693930967442018209e-01
-7.859235312269232665e-01,-7.859235312269232665e-01
2.465707513125671435e-01,2.465707513125671435e-01
2.611412047145136167e-02,2.611412047145136167e-02
-8.970220513976022436e-02,-8.970220513976022436e-02
2.752823296065068717e-02,2.752823296065068717e-02
-5.962706743802678178e-01,-5.962706743802678178e-01
-6.590156635125357654e-02,-6.590156635125357654e-02
1.071337714535239155e-01,1.071337714535239155e-01
4.433682134224548044e-01,4.433682134224548044e-01
-1.554810654820941995e-01,-1.554810654820941995e-01
-2.425480808679562617e-01,-2.425480808679562617e-01
-1.505271130753609576e-01,-1.505271130753609576e-01
2.746206353106222520e-01,2.746206353106222520e-01
9.862533289790532953e-02,9.862533289790532953e-02
-1.589280611301116253e-01,-1.589280611301116253e-01
1.539802299340068126e-01,1.539802299340068126e-01
2.912326480441211618e-02,2.912326480441211618e-02
2.905934971598667649e-01,2.905934971598667649e-01
-2.106159281632057068e-01,-2.106159281632057068e-01
-9.829864397933045506e-02,-9.829864397933045506e-02
-1.176324459396472788e-01,-1.176324459396472788e-01
-4.390544844396355728e-01,-4.390544844396355728e-01
8.883608311937281343e-02,8.883608311937281343e-02
7.831658165396679361e-02,7.831658165396679361e-02
1.534036992738266932e-03,1.534036992738266932e-03
-7.037614001254406670e-02,-7.037614001254406670e-02
-4.246112226151242397e-01,-4.246112226151242397e-01
-1.261935968296077071e-01,-1.261935968296077071e-01
-1.028143549580308458e-01,-1.028143549580308458e-01
-2.406831807664856493e-01,-2.406831807664856493e-01
-4.838571349980273772e-02,-4.838571349980273772e-02
1.212152570443615074e-01,1.212152570443615074e-01
5.658557703631590385e-01,5.658557703631590385e-01
5.237334384955168870e-02,5.237334384955168870e-02
7.726511721682931266e-02,7.726511721682931266e-02
-2.233377472985016363e-02,-2.233377472985016363e-02
-5.756313645897124243e-01,-5.756313645897124243e-01
-7.954162634765062426e-03,-7.954162634765062426e-03
1.806906298230792976e-02,1.806906298230792976e-02
7.389726337455858607e-01,7.389726337455858607e-01
-5.770828943433675695e-02,-5.770828943433675695e-02
9.046420270008373454e-02,9.046420270008373454e-02
-1.041353091157299314e-02,-1.041353091157299314e-02
-3.506034112858595897e-01,-3.506034112858595897e-01
3.428468443545061306e-01,3.428468443545061306e-01
2.255799098060322361e-01,2.255799098060322361e-01
2.373095841129140571e-01,2.373095841129140571e-01
-2.728162364384216776e-01,-2.728162364384216776e-01
4.208382932808297228e-01,4.208382932808297228e-01
-4.205553188376842666e-01,-4.205553188376842666e-01
1.760571281400810928e-01,1.760571281400810928e-01
6.571366877429934972e-01,6.571366877429934972e-01
-2.971608975392064922e-01,-2.971608975392064922e-01
-1.698893188808315580e-01,-1.698893188808315580e-01
2.989540952629236512e-02,2.989540952629236512e-02
-1.510426962348597468e-01,-1.510426962348597468e-01
-4.651990293198398074e-01,-4.651990293198398074e-01
2.056889244180819601e-02,2.056889244180819601e-02
-3.186911141178314644e-01,-3.186911141178314644e-01
1.420777291905544748e-01,1.420777291905544748e-01
-2.758272702701409229e-01,-2.758272702701409229e-01
4.649803215052618066e-01,4.649803215052618066e-01
-2.349759877008711084e-01,-2.349759877008711084e-01
-9.661845486170267394e-02,-9.661845486170267394e-02
2.440551652109009262e-01,2.440551652109009262e-01
-3.692592949301865546e-01,-3.692592949301865546e-01
6.823798038123882193e-02,6.823798038123882193e-02
3.921428262847284074e-01,3.921428262847284074e-01
-4.822449703683682198e-01,-4.822449703683682198e-01
5.539015755969126098e-02,5.539015755969126098e-02
7.796483827452706239e-02,7.796483827452706239e-02
2.345468615331930962e-01,2.345468615331930962e-01
-3.710852132634245848e-01,-3.710852132634245848e-01
-3.961369839252829039e-01,-3.961369839252829039e-01
1.565824696850692810e-01,1.565824696850692810e-01
8.909540196995581474e-02,8.909540196995581474e-02
7.514785510376295607e-02,7.514785510376295607e-02
1.039344628490927042e-01,1.039344628490927042e-01
-2.040074164735472262e-01,-2.040074164735472262e-01
6.967610914830106583e-02,6.967610914830106583e-02
8.792174198960436837e-02,8.792174198960436837e-02
-2.143054254079103382e-01,-2.143054254079103382e-01
5.597323533434269693e-01,5.597323533434269693e-01
1.421498762735362575e-01,1.421498762735362575e-01
-3.573910491607945605e-01,-3.573910491607945605e-01
1.969660825901489165e-01,1.969660825901489165e-01
-2.924045010681964318e-01,-2.924045010681964318e-01
2.361253811227355948e-01,2.361253811227355948e-01
3.475786737022212303e-01,3.475786737022212303e-01
-2.462046955055131325e-01,-2.462046955055131325e-01
2.890128387732965320e-01,2.890128387732965320e-01
1.238342780809494892e-01,1.238342780809494892e-01
2.466180479983469953e-01,2.466180479983469953e-01
5.690378947961841627e-01,5.690378947961841627e-01
-7.361643480086114966e-02,-7.361643480086114966e-02
-2.261208493072468517e-01,-2.261208493072468517e-01
-2.668543288876569775e-01,-2.668543288876569775e-01
-2.447430854896314734e-01,-2.447430854896314734e-01
-2.313051282423125854e-02,-2.313051282423125854e-02
1.023455924449931664e-01,1.023455924449931664e-01
8.300723979900571925e-02,8.300723979900571925e-02
2.481549747108071358e-01,2.481549747108071358e-01
3.900567563372105660e-03,3.900567563372105660e-03
4.360602231471950585e-01,4.360602231471950585e-01
-7.939704997138681553e-02,-7.939704997138681553e-02
8.160507499768856476e-01,8.160507499768856476e-01
1.877002043295018519e-01,1.877002043295018519e-01
-2.571472669248847653e-01,-2.571472669248847653e-01
-3.212677494183336924e-01,-3.212677494183336924e-01
1.447417245729555879e-01,1.447417245729555879e-01
-6.703883559775526690e-02,-6.703883559775526690e-02
2.142001482276275903e-01,2.142001482276275903e-01
1.419712873720634372e-01,1.419712873720634372e-01
-2.184867379706183221e-02,-2.184867379706183221e-02
-2.540381154205214598e-01,-2.540381154205214598e-01
-4.544541674057593905e-01,-4.544541674057593905e-01
-1.339544856201063117e-01,-1.339544856201063117e-01
2.569196382970416748e-01,2.569196382970416748e-01
6.422812323906118559e-02,6.422812323906118559e-02
-3.737216336135963934e-01,-3.737216336135963934e-01
5.195427775535459841e-02,5.195427775535459841e-02
1.155952139186510325e-01,1.155952139186510325e-01
-2.651572308603398764e-01,-2.651572308603398764e-01
4.611753178365837064e-02,4.611753178365837064e-02
1.746261553379996681e-02,1.746261553379996681e-02
-3.428910893491869394e-01,-3.428910893491869394e-01
1.073362081044849786e-01,1.073362081044849786e-01
1.682353579104703123e-01,1.682353579104703123e-01
3.249153729525831036e-01,3.249153729525831036e-01
3.161406156104708542e-01,3.161406156104708542e-01
-4.133008103871272931e-01,-4.133008103871272931e-01
-2.813475119745368347e-01,-2.813475119745368347e-01
1.545105801625979158e-01,1.545105801625979158e-01
1.541357852736626455e-01,1.541357852736626455e-01
1.545143058918143630e-01,1.545143058918143630e-01
1.155819447196416272e+00,1.155819447196416272e+00
1.712671532079500791e-01,1.712671532079500791e-01
3.406696920541796847e-01,3.406696920541796847e-01
2.862005290479606723e-01,2.862005290479606723e-01
1.954173753917393952e-01,1.954173753917393952e-01
-9.458077339210367585e-02,-9.458077339210367585e-02
2.276907661479802281e-01,2.276907661479802281e-01
-2.318475643612715187e-01,-2.318475643612715187e-01
-7.104558202200265959e-02,-7.104558202200265959e-02
-1.456090643487310266e-01,-1.456090643487310266e-01
2.456224181589676536e-02,2.456224181589676536e-02
6.943975700020525998e-01,6.943975700020525998e-01
-5.601795577775243729e-01,-5.601795577775243729e-01
2.058780571123540459e-01,2.058780571123540459e-01
-4.838147613568954952e-01,-4.838147613568954952e-01
-1.415795597368300351e-01,-1.415795597368300351e-01
3.266851790902098318e-01,3.266851790902098318e-01
1.928400572863882972e-02,1.928400572863882972e-02
-3.233234333787918247e-01,-3.233234333787918247e-01
-2.145911127779904504e-01,-2.145911127779904504e-01
2.038793246804027348e-01,2.038793246804027348e-01
-2.191099895151409904e-01,-2.191099895151409904e-01
6.493757687459245087e-02,6.493757687459245087e-02
1.367155197114413440e-02,1.367155197114413440e-02
-1.954801042817451151e-01,-1.954801042817451151e-01
6.431832267975976514e-01,6.431832267975976514e-01
1.901757066954033737e-01,1.901757066954033737e-01
-6.075427759972821251e-01,-6.075427759972821251e-01
5.593629443082829417e-02,5.593629443082829417e-02
-1.985359394305163949e-01,-1.985359394305163949e-01
2.557300004388671777e-01,2.557300004388671777e-01
-2.377562215298101855e-01,-2.377562215298101855e-01
-3.442093244006970421e-02,-3.442093244006970421e-02
1.514961836941371431e-01,1.514961836941371431e-01
2.597265582510364101e-01,2.597265582510364101e-01
-3.600889221167328791e-01,-3.600889221167328791e-01
-1.003503707522845068e-01,-1.003503707522845068e-01
-1.424835933482868355e-01,-1.424835933482868355e-01
-1.959987697721135569e-01,-1.959987697721135569e-01
5.296362720843290628e-01,5.296362720843290628e-01
1.214945132882866569e-01,1.214945132882866569e-01
-3.782651863005135340e-01,-3.782651863005135340e-01
2.753585841164328252e-01,2.753585841164328252e-01
6.366468591037899305e-01,6.366468591037899305e-01
3.097395781653440316e-01,3.097395781653440316e-01
-4.558109897862039905e-01,-4.558109897862039905e-01
-1.452702218598753980e-01,-1.452702218598753980e-01
3.800733447559868083e-01,3.800733447559868083e-01
-2.123008396856342073e-01,-2.123008396856342073e-01
1.331458284438685191e-01,1.331458284438685191e-01
2.323902160288010277e-01,2.323902160288010277e-01
-2.780791414734248845e-01,-2.780791414734248845e-01
-1.785760681854002205e-02,-1.785760681854002205e-02
-9.723802020207217289e-01,-9.723802020207217289e-01
-3.073162924002869612e-01,-3.073162924002869612e-01
-7.577044541794808463e-02,-7.577044541794808463e-02
-3.743349545894548158e-01,-3.743349545894548158e-01
4.897233911794905414e-01,4.897233911794905414e-01
-4.290424133881897695e-01,-4.290424133881897695e-01
-1.320133460090951172e-01,-1.320133460090951172e-01
3.922217318582740114e-02,3.922217318582740114e-02
4.323819867198346323e-01,4.323819867198346323e-01
-4.307586453538317928e-01,-4.307586453538317928e-01
3.489491256464878899e-01,3.489491256464878899e-01
3.069918305876114407e-03,3.069918305876114407e-03
-2.944525953143852792e-01,-2.944525953143852792e-01
1.386310422789812091e-01,1.386310422789812091e-01
5.971790867204100628e-02,5.971790867204100628e-02
-1.800650631476383989e-01,-1.800650631476383989e-01
2.094062549700567363e-02,2.094062549700567363e-02
-1.155940790585280598e-01,-1.155940790585280598e-01
3.405520357537441395e-02,3.405520357537441395e-02
1.986392023563139930e-01,1.986392023563139930e-01
4.758050448436055846e-01,4.758050448436055846e-01
-3.713446496480546921e-01,-3.713446496480546921e-01
6.399100123968799458e-01,6.399100123968799458e-01
-5.856263398567504996e-01,-5.856263398567504996e-01
-4.553552851067499407e-02,-4.553552851067499407e-02
1.764951619453729581e-01,1.764951619453729581e-01
8.429756032050979286e-02,8.429756032050979286e-02
-1.868098559461781327e-01,-1.868098559461781327e-01
-6.243667510718256541e-02,-6.243667510718256541e-02
-1.479002803976498526e-01,-1.479002803976498526e-01
-1.768094270832634429e-01,-1.768094270832634429e-01
2.548806291063073770e-01,2.548806291063073770e-01
1.071046457895142023e-01,1.071046457895142023e-01
-2.078728785781962518e-01,-2.078728785781962518e-01
2.698799626299752119e-01,2.698799626299752119e-01
9.218985626298280278e-02,9.218985626298280278e-02
2.438586356516880271e-01,2.438586356516880271e-01
1.888886525770836766e-01,1.888886525770836766e-01
-2.486985032766216852e-01,-2.486985032766216852e-01
-1.680543120590908546e-01,-1.680543120590908546e-01
2.241880815369785285e-01,2.241880815369785285e-01
1.831110796300394472e-01,1.831110796300394472e-01
-6.270478189244439900e-03,-6.270478189244439900e-03
3.519821499263459802e-02,3.519821499263459802e-02
3.832994687365274822e-01,3.832994687365274822e-01
-1.774714166507489754e-01,-1.774714166507489754e-01
1.641292143510113821e-01,1.641292143510113821e-01
-6.065779573016821802e-02,-6.065779573016821802e-02
-6.530436096816608083e-02,-6.530436096816608083e-02
3.296330555961570208e-01,3.296330555961570208e-01
2.476249046964089373e-01,2.476249046964089373e-01
2.440528908001915465e-01,2.440528908001915465e-01
3.916436421462987094e-01,3.916436421462987094e-01
6.301152489827714816e-03,6.301152489827714816e-03
2.045858913884891772e-01,2.045858913884891772e-01
-9.308002697803681447e-02,-9.308002697803681447e-02
9.724990574653262498e-02,9.724990574653262498e-02
-3.904291631030537557e-02,-3.904291631030537557e-02
2.909878949781545543e-02,2.909878949781545543e-02
1.785471076310740923e-01,1.785471076310740923e-01
-2.454662049700417348e-01,-2.454662049700417348e-01
6.277161827056380039e-01,6.277161827056380039e-01
-3.018052144499105971e-01,-3.018052144499105971e-01
-3.642565838363196473e-01,-3.642565838363196473e-01
3.474332620500203417e-01,3.474332620500203417e-01
2.374988081888807501e-01,2.374988081888807501e-01
1.872359451156465349e-01,1.872359451156465349e-01
1.885036527792839645e-01,1.885036527792839645e-01
-3.674031854074386646e-03,-3.674031854074386646e-03
-2.691763114457494388e-01,-2.691763114457494388e-01
2.274136745811789970e-02,2.274136745811789970e-02
-2.031485134536334947e-01,-2.031485134536334947e-01
2.925359200253253578e-01,2.925359200253253578e-01
-4.411721445064159530e-02,-4.411721445064159530e-02
-2.476491590377534469e-01,-2.476491590377534469e-01
-9.641575249589802443e-02,-9.641575249589802443e-02
1.238794362826872997e-01,1.238794362826872997e-01
-1.691173658411924130e-01,-1.691173658411924130e-01
-2.466661186699294350e-01,-2.466661186699294350e-01
7.310616344757368823e-02,7.310616344757368823e-02
7.348997133261682413e-02,7.348997133261682413e-02
-1.520829526113389174e-01,-1.520829526113389174e-01
-1.413114916854968373e-01,-1.413114916854968373e-01
6.961498120729088523e-02,6.961498120729088523e-02
-4.344253024491972481e-01,-4.344253024491972481e-01
-4.222391323129665586e-01,-4.222391323129665586e-01
-2.155332663757308087e-01,-2.155332663757308087e-01
-6.403414551355417206e-02,-6.403414551355417206e-02
9.327226967940137337e-02,9.327226967940137337e-02
4.426068650848655750e-01,4.426068650848655750e-01
2.572978869606057928e-01,2.572978869606057928e-01
-4.798155898902813077e-02,-4.798155898902813077e-02
-5.704862370806649055e-03,-5.704862370806649055e-03
-3.007588093913426408e-01,-3.007588093913426408e-01
-5.553940797716978676e-03,-5.553940797716978676e-03
-8.659759167604148822e-02,-8.659759167604148822e-02
9.681556810142684377e-02,9.681556810142684377e-02
-2.481692830656968829e-01,-2.481692830656968829e-01
1.558039542723516913e-01,1.558039542723516913e-01
4.598216739007732756e-01,4.598216739007732756e-01
-3.262804453705727553e-02,-3.262804453705727553e-02
1.205135166296824323e-01,1.205135166296824323e-01
2.070431975133337488e-01,2.070431975133337488e-01
-1.203661415657508726e-01,-1.203661415657508726e-01
6.722774454312502312e-02,6.722774454312502312e-02
3.777720234538457702e-03,3.777720234538457702e-03
2.930282956464951363e-02,2.930282956464951363e-02
-2.319029351566399277e-01,-2.319029351566399277e-01
7.353052277682813921e-03,7.353052277682813921e-03
1.493994873736349260e-01,1.493994873736349260e-01
4.353430823385124881e-01,4.353430823385124881e-01
2.877812478255620254e-01,2.877812478255620254e-01
6.459547372534668597e-01,6.459547372534668597e-01
-2.302042688664148462e-01,-2.302042688664148462e-01
2.616961910162034499e-01,2.616961910162034499e-01
5.500260172150552018e-02,5.500260172150552018e-02
6.569408799653017050e-01,6.569408799653017050e-01
-2.424894856065454296e-01,-2.424894856065454296e-01
-2.519165526542327949e-01,-2.519165526542327949e-01
-1.798177936332066296e-01,-1.798177936332066296e-01
-6.371687172929419996e-01,-6.371687172929419996e-01
-1.577265065042283143e-01,-1.577265065042283143e-01
-2.277397984661093666e-01,-2.277397984661093666e-01
4.511813594286228496e-02,4.511813594286228496e-02
1.025267927331478257e-01,1.025267927331478257e-01
5.628512517647658031e-01,5.628512517647658031e-01
2.851271514558150755e-01,2.851271514558150755e-01
-1.730710966987209221e-01,-1.730710966987209221e-01
-2.695244014045073966e-01,-2.695244014045073966e-01
1.475757514519517033e-01,1.475757514519517033e-01
-3.960699621061926634e-01,-3.960699621061926634e-01
5.494376297563060563e-01,5.494376297563060563e-01
3.538320362163860922e-01,3.538320362163860922e-01
-1.407526956314114341e-01,-1.407526956314114341e-01
-5.139403587272631801e-01,-5.139403587272631801e-01
4.061617122496238297e-01,4.061617122496238297e-01
-3.436195357578536447e-02,-3.436195357578536447e-02
3.713448935920385385e-01,3.713448935920385385e-01


==> csvs/signal.csv <==
-2.000000000000000000e+00,-0.000000000000000000e+00
-1.989999999999999991e+00,-0.000000000000000000e+00
-1.979999999999999982e+00,-0.000000000000000000e+00
-1.969999999999999973e+00,-0.000000000000000000e+00
-1.959999999999999964e+00,-0.000000000000000000e+00
-1.949999999999999956e+00,-0.000000000000000000e+00
-1.939999999999999947e+00,-0.000000000000000000e+00
-1.929999999999999938e+00,-0.000000000000000000e+00
-1.919999999999999929e+00,-0.000000000000000000e+00
-1.909999999999999920e+00,-0.000000000000000000e+00
-1.899999999999999911e+00,-0.000000000000000000e+00
-1.889999999999999902e+00,-0.000000000000000000e+00
-1.879999999999999893e+00,-0.000000000000000000e+00
-1.869999999999999885e+00,-0.000000000000000000e+00
-1.859999999999999876e+00,-0.000000000000000000e+00
-1.849999999999999867e+00,-0.000000000000000000e+00
-1.839999999999999858e+00,-0.000000000000000000e+00
-1.829999999999999849e+00,-0.000000000000000000e+00
-1.819999999999999840e+00,-0.000000000000000000e+00
-1.809999999999999831e+00,-0.000000000000000000e+00
-1.799999999999999822e+00,-0.000000000000000000e+00
-1.789999999999999813e+00,-0.000000000000000000e+00
-1.779999999999999805e+00,-0.000000000000000000e+00
-1.769999999999999796e+00,-0.000000000000000000e+00
-1.759999999999999787e+00,-0.000000000000000000e+00
-1.749999999999999778e+00,-0.000000000000000000e+00
-1.739999999999999769e+00,-0.000000000000000000e+00
-1.729999999999999760e+00,-0.000000000000000000e+00
-1.719999999999999751e+00,-0.000000000000000000e+00
-1.709999999999999742e+00,-0.000000000000000000e+00
-1.699999999999999734e+00,-0.000000000000000000e+00
-1.689999999999999725e+00,-0.000000000000000000e+00
-1.679999999999999716e+00,-0.000000000000000000e+00
-1.669999999999999707e+00,-0.000000000000000000e+00
-1.659999999999999698e+00,-0.000000000000000000e+00
-1.649999999999999689e+00,-0.000000000000000000e+00
-1.639999999999999680e+00,-0.000000000000000000e+00
-1.629999999999999671e+00,-0.000000000000000000e+00
-1.619999999999999662e+00,-0.000000000000000000e+00
-1.609999999999999654e+00,-0.000000000000000000e+00
-1.599999999999999645e+00,-0.000000000000000000e+00
-1.589999999999999636e+00,-0.000000000000000000e+00
-1.579999999999999627e+00,-0.000000000000000000e+00
-1.569999999999999618e+00,-0.000000000000000000e+00
-1.559999999999999609e+00,-0.000000000000000000e+00
-1.549999999999999600e+00,-0.000000000000000000e+00
-1.539999999999999591e+00,-0.000000000000000000e+00
-1.529999999999999583e+00,-0.000000000000000000e+00
-1.519999999999999574e+00,-0.000000000000000000e+00
-1.509999999999999565e+00,-0.000000000000000000e+00
-1.499999999999999556e+00,-0.000000000000000000e+00
-1.489999999999999547e+00,-0.000000000000000000e+00
-1.479999999999999538e+00,-0.000000000000000000e+00
-1.469999999999999529e+00,-0.000000000000000000e+00
-1.459999999999999520e+00,-0.000000000000000000e+00
-1.449999999999999512e+00,-0.000000000000000000e+00
-1.439999999999999503e+00,-0.000000000000000000e+00
-1.429999999999999494e+00,-0.000000000000000000e+00
-1.419999999999999485e+00,-0.000000000000000000e+00
-1.409999999999999476e+00,-0.000000000000000000e+00
-1.399999999999999467e+00,-0.000000000000000000e+00
-1.389999999999999458e+00,-0.000000000000000000e+00
-1.379999999999999449e+00,-0.000000000000000000e+00
-1.369999999999999440e+00,-0.000000000000000000e+00
-1.359999999999999432e+00,-0.000000000000000000e+00
-1.349999999999999423e+00,-0.000000000000000000e+00
-1.339999999999999414e+00,-0.000000000000000000e+00
-1.329999999999999405e+00,-0.000000000000000000e+00
-1.319999999999999396e+00,-0.000000000000000000e+00
-1.309999999999999387e+00,-0.000000000000000000e+00
-1.299999999999999378e+00,-0.000000000000000000e+00
-1.289999999999999369e+00,-0.000000000000000000e+00
-1.279999999999999361e+00,-0.000000000000000000e+00
-1.269999999999999352e+00,-0.000000000000000000e+00
-1.259999999999999343e+00,-0.000000000000000000e+00
-1.249999999999999334e+00,-0.000000000000000000e+00
-1.239999999999999325e+00,-0.000000000000000000e+00
-1.229999999999999316e+00,-0.000000000000000000e+00
-1.219999999999999307e+00,-0.000000000000000000e+00
-1.209999999999999298e+00,-0.000000000000000000e+00
-1.199999999999999289e+00,-0.000000000000000000e+00
-1.189999999999999281e+00,-0.000000000000000000e+00
-1.179999999999999272e+00,-0.000000000000000000e+00
-1.169999999999999263e+00,-0.000000000000000000e+00
-1.159999999999999254e+00,-0.000000000000000000e+00
-1.149999999999999245e+00,-0.000000000000000000e+00
-1.139999999999999236e+00,-0.000000000000000000e+00
-1.129999999999999227e+00,-0.000000000000000000e+00
-1.119999999999999218e+00,-0.000000000000000000e+00
-1.109999999999999210e+00,-0.000000000000000000e+00
-1.099999999999999201e+00,-0.000000000000000000e+00
-1.089999999999999192e+00,-0.000000000000000000e+00
-1.079999999999999183e+00,-0.000000000000000000e+00
-1.069999999999999174e+00,-0.000000000000000000e+00
-1.059999999999999165e+00,-0.000000000000000000e+00
-1.049999999999999156e+00,-0.000000000000000000e+00
-1.039999999999999147e+00,-0.000000000000000000e+00
-1.029999999999999138e+00,-0.000000000000000000e+00
-1.019999999999999130e+00,-0.000000000000000000e+00
-1.009999999999999121e+00,-0.000000000000000000e+00
-9.999999999999991118e-01,-0.000000000000000000e+00
-9.899999999999991029e-01,-0.000000000000000000e+00
-9.799999999999990941e-01,-0.000000000000000000e+00
-9.699999999999990852e-01,-0.000000000000000000e+00
-9.599999999999990763e-01,-0.000000000000000000e+00
-9.499999999999990674e-01,-0.000000000000000000e+00
-9.399999999999990585e-01,-0.000000000000000000e+00
-9.299999999999990496e-01,-0.000000000000000000e+00
-9.199999999999990408e-01,-0.000000000000000000e+00
-9.099999999999990319e-01,-0.000000000000000000e+00
-8.999999999999990230e-01,-0.000000000000000000e+00
-8.899999999999990141e-01,-0.000000000000000000e+00
-8.799999999999990052e-01,-0.000000000000000000e+00
-8.699999999999989964e-01,-0.000000000000000000e+00
-8.599999999999989875e-01,-0.000000000000000000e+00
-8.499999999999989786e-01,-0.000000000000000000e+00
-8.399999999999989697e-01,-0.000000000000000000e+00
-8.299999999999989608e-01,-0.000000000000000000e+00
-8.199999999999989519e-01,-0.000000000000000000e+00
-8.099999999999989431e-01,-0.000000000000000000e+00
-7.999999999999989342e-01,-0.000000000000000000e+00
-7.899999999999989253e-01,-0.000000000000000000e+00
-7.799999999999989164e-01,-0.000000000000000000e+00
-7.699999999999989075e-01,-0.000000000000000000e+00
-7.599999999999988987e-01,-0.000000000000000000e+00
-7.499999999999988898e-01,-0.000000000000000000e+00
-7.399999999999988809e-01,-0.000000000000000000e+00
-7.299999999999988720e-01,-0.000000000000000000e+00
-7.199999999999988631e-01,-0.000000000000000000e+00
-7.099999999999988542e-01,-0.000000000000000000e+00
-6.999999999999988454e-01,-0.000000000000000000e+00
-6.899999999999988365e-01,-0.000000000000000000e+00
-6.799999999999988276e-01,-0.000000000000000000e+00
-6.699999999999988187e-01,-0.000000000000000000e+00
-6.599999999999988098e-01,-0.000000000000000000e+00
-6.499999999999988010e-01,-0.000000000000000000e+00
-6.399999999999987921e-01,-0.000000000000000000e+00
-6.299999999999987832e-01,-0.000000000000000000e+00
-6.199999999999987743e-01,-0.000000000000000000e+00
-6.099999999999987654e-01,-0.000000000000000000e+00
-5.999999999999987566e-01,-0.000000000000000000e+00
-5.899999999999987477e-01,-0.000000000000000000e+00
-5.799999999999987388e-01,-0.000000000000000000e+00
-5.699999999999987299e-01,-0.000000000000000000e+00
-5.599999999999987210e-01,-0.000000000000000000e+00
-5.499999999999987121e-01,-0.000000000000000000e+00
-5.399999999999987033e-01,-0.000000000000000000e+00
-5.299999999999986944e-01,-0.000000000000000000e+00
-5.199999999999986855e-01,-0.000000000000000000e+00
-5.099999999999986766e-01,-0.000000000000000000e+00
-4.999999999999986677e-01,-0.000000000000000000e+00
-4.899999999999986589e-01,-0.000000000000000000e+00
-4.799999999999986500e-01,-0.000000000000000000e+00
-4.699999999999986411e-01,-0.000000000000000000e+00
-4.599999999999986322e-01,-0.000000000000000000e+00
-4.499999999999986233e-01,-0.000000000000000000e+00
-4.399999999999986144e-01,-0.000000000000000000e+00
-4.299999999999986056e-01,-0.000000000000000000e+00
-4.199999999999985967e-01,-0.000000000000000000e+00
-4.099999999999985878e-01,-0.000000000000000000e+00
-3.999999999999985789e-01,-0.000000000000000000e+00
-3.899999999999985700e-01,-0.000000000000000000e+00
-3.799999999999985612e-01,-0.000000000000000000e+00
-3.699999999999985523e-01,-0.000000000000000000e+00
-3.599999999999985434e-01,-0.000000000000000000e+00
-3.499999999999985345e-01,-0.000000000000000000e+00
-3.399999999999985256e-01,-0.000000000000000000e+00
-3.299999999999985167e-01,-0.000000000000000000e+00
-3.199999999999985079e-01,-0.000000000000000000e+00
-3.099999999999984990e-01,-0.000000000000000000e+00
-2.999999999999984901e-01,-0.000000000000000000e+00
-2.899999999999984812e-01,-0.000000000000000000e+00
-2.799999999999984723e-01,-0.000000000000000000e+00
-2.699999999999984635e-01,-0.000000000000000000e+00
-2.599999999999984546e-01,-0.000000000000000000e+00
-2.499999999999984457e-01,-0.000000000000000000e+00
-2.399999999999984368e-01,-0.000000000000000000e+00
-2.299999999999984279e-01,-0.000000000000000000e+00
-2.199999999999984190e-01,-0.000000000000000000e+00
-2.099999999999984102e-01,-0.000000000000000000e+00
-1.999999999999984013e-01,-0.000000000000000000e+00
-1.899999999999983924e-01,-0.000000000000000000e+00
-1.799999999999983835e-01,-0.000000000000000000e+00
-1.699999999999983746e-01,-0.000000000000000000e+00
-1.599999999999983658e-01,-0.000000000000000000e+00
-1.499999999999983569e-01,-0.000000000000000000e+00
-1.399999999999983480e-01,-0.000000000000000000e+00
-1.299999999999983391e-01,-0.000000000000000000e+00
-1.199999999999983302e-01,-0.000000000000000000e+00
-1.099999999999983213e-01,-0.000000000000000000e+00
-9.999999999999831246e-02,-0.000000000000000000e+00
-8.999999999999830358e-02,-0.000000000000000000e+00
-7.999999999999829470e-02,-0.000000000000000000e+00
-6.999999999999828582e-02,-0.000000000000000000e+00
-5.999999999999827693e-02,-0.000000000000000000e+00
-4.999999999999826805e-02,-0.000000000000000000e+00
-3.999999999999825917e-02,-0.000000000000000000e+00
-2.999999999999825029e-02,-0.000000000000000000e+00
-1.999999999999824141e-02,-0.000000000000000000e+00
-9.999999999998232525e-03,-0.000000000000000000e+00
1.776356839400250465e-15,0.000000000000000000e+00
1.000000000000156319e-02,0.000000000000000000e+00
2.000000000000179412e-02,0.000000000000000000e+00
3.000000000000202505e-02,0.000000000000000000e+00
4.000000000000181188e-02,0.000000000000000000e+00
5.000000000000159872e-02,0.000000000000000000e+00
6.000000000000182965e-02,0.000000000000000000e+00
7.000000000000206057e-02,0.000000000000000000e+00
8.000000000000184741e-02,0.000000000000000000e+00
9.000000000000163425e-02,0.000000000000000000e+00
1.000000000000018652e-01,0.000000000000000000e+00
1.100000000000020961e-01,0.000000000000000000e+00
1.200000000000018829e-01,0.000000000000000000e+00
1.300000000000016698e-01,0.000000000000000000e+00
1.400000000000019007e-01,0.000000000000000000e+00
1.500000000000021316e-01,0.000000000000000000e+00
1.600000000000019185e-01,0.000000000000000000e+00
1.700000000000017053e-01,0.000000000000000000e+00
1.800000000000019362e-01,0.000000000000000000e+00
1.900000000000021672e-01,0.000000000000000000e+00
2.000000000000019540e-01,0.000000000000000000e+00
2.100000000000017408e-01,0.000000000000000000e+00
2.200000000000019718e-01,0.000000000000000000e+00
2.300000000000022027e-01,0.000000000000000000e+00
2.400000000000019895e-01,0.000000000000000000e+00
2.500000000000017764e-01,0.000000000000000000e+00
2.600000000000020073e-01,0.000000000000000000e+00
2.700000000000022382e-01,0.000000000000000000e+00
2.800000000000020250e-01,0.000000000000000000e+00
2.900000000000018119e-01,0.000000000000000000e+00
3.000000000000020428e-01,0.000000000000000000e+00
3.100000000000022737e-01,0.000000000000000000e+00
3.200000000000020606e-01,0.000000000000000000e+00
3.300000000000018474e-01,0.000000000000000000e+00
3.400000000000020783e-01,0.000000000000000000e+00
3.500000000000023093e-01,0.000000000000000000e+00
3.600000000000020961e-01,0.000000000000000000e+00
3.700000000000018829e-01,0.000000000000000000e+00
3.800000000000021139e-01,0.000000000000000000e+00
3.900000000000023448e-01,0.000000000000000000e+00
4.000000000000021316e-01,0.000000000000000000e+00
4.100000000000019185e-01,0.000000000000000000e+00
4.200000000000021494e-01,0.000000000000000000e+00
4.300000000000023803e-01,0.000000000000000000e+00
4.400000000000021672e-01,0.000000000000000000e+00
4.500000000000019540e-01,0.000000000000000000e+00
4.600000000000021849e-01,0.000000000000000000e+00
4.700000000000024158e-01,0.000000000000000000e+00
4.800000000000022027e-01,0.000000000000000000e+00
4.900000000000019895e-01,0.000000000000000000e+00
5.000000000000022204e-01,0.000000000000000000e+00
5.100000000000024514e-01,0.000000000000000000e+00
5.200000000000022382e-01,0.000000000000000000e+00
5.300000000000020250e-01,0.000000000000000000e+00
5.400000000000022560e-01,0.000000000000000000e+00
5.500000000000024869e-01,0.000000000000000000e+00
5.600000000000022737e-01,0.000000000000000000e+00
5.700000000000020606e-01,0.000000000000000000e+00
5.800000000000022915e-01,0.000000000000000000e+00
5.900000000000025224e-01,0.000000000000000000e+00
6.000000000000023093e-01,0.000000000000000000e+00
6.100000000000020961e-01,0.000000000000000000e+00
6.200000000000023270e-01,0.000000000000000000e+00
6.300000000000025580e-01,0.000000000000000000e+00
6.400000000000023448e-01,0.000000000000000000e+00
6.500000000000021316e-01,0.000000000000000000e+00
6.600000000000023626e-01,0.000000000000000000e+00
6.700000000000025935e-01,0.000000000000000000e+00
6.800000000000023803e-01,0.000000000000000000e+00
6.900000000000021672e-01,0.000000000000000000e+00
7.000000000000023981e-01,0.000000000000000000e+00
7.100000000000026290e-01,0.000000000000000000e+00
7.200000000000024158e-01,0.000000000000000000e+00
7.300000000000022027e-01,0.000000000000000000e+00
7.400000000000024336e-01,0.000000000000000000e+00
7.500000000000026645e-01,0.000000000000000000e+00
7.600000000000024514e-01,0.000000000000000000e+00
7.700000000000022382e-01,0.000000000000000000e+00
7.800000000000024691e-01,0.000000000000000000e+00
7.900000000000027001e-01,0.000000000000000000e+00
8.000000000000024869e-01,0.000000000000000000e+00
8.100000000000022737e-01,0.000000000000000000e+00
8.200000000000025047e-01,0.000000000000000000e+00
8.300000000000027356e-01,0.000000000000000000e+00
8.400000000000025224e-01,0.000000000000000000e+00
8.500000000000023093e-01,0.000000000000000000e+00
8.600000000000025402e-01,0.000000000000000000e+00
8.700000000000027711e-01,0.000000000000000000e+00
8.800000000000025580e-01,0.000000000000000000e+00
8.900000000000023448e-01,0.000000000000000000e+00
9.000000000000025757e-01,0.000000000000000000e+00
9.100000000000028066e-01,0.000000000000000000e+00
9.200000000000025935e-01,0.000000000000000000e+00
9.300000000000023803e-01,0.000000000000000000e+00
9.400000000000026112e-01,0.000000000000000000e+00
9.500000000000028422e-01,0.000000000000000000e+00
9.600000000000026290e-01,0.000000000000000000e+00
9.700000000000024158e-01,0.000000000000000000e+00
9.800000000000026468e-01,0.000000000000000000e+00
9.900000000000028777e-01,0.000000000000000000e+00
1.000000000000002665e+00,0.000000000000000000e+00
1.010000000000002451e+00,0.000000000000000000e+00
1.020000000000002682e+00,0.000000000000000000e+00
1.030000000000002913e+00,0.000000000000000000e+00
1.040000000000002700e+00,0.000000000000000000e+00
1.050000000000002487e+00,0.000000000000000000e+00
1.060000000000002718e+00,0.000000000000000000e+00
1.070000000000002949e+00,0.000000000000000000e+00
1.080000000000002736e+00,0.000000000000000000e+00
1.090000000000002522e+00,0.000000000000000000e+00
1.100000000000002753e+00,0.000000000000000000e+00
1.110000000000002984e+00,0.000000000000000000e+00
1.120000000000002771e+00,0.000000000000000000e+00
1.130000000000002558e+00,0.000000000000000000e+00
1.140000000000002789e+00,0.000000000000000000e+00
1.150000000000003020e+00,0.000000000000000000e+00
1.160000000000002807e+00,0.000000000000000000e+00
1.170000000000002593e+00,0.000000000000000000e+00
1.180000000000002824e+00,0.000000000000000000e+00
1.190000000000003055e+00,0.000000000000000000e+00
1.200000000000002842e+00,0.000000000000000000e+00
1.210000000000002629e+00,0.000000000000000000e+00
1.220000000000002860e+00,0.000000000000000000e+00
1.230000000000003091e+00,0.000000000000000000e+00
1.240000000000002878e+00,0.000000000000000000e+00
1.250000000000002665e+00,0.000000000000000000e+00
1.260000000000002895e+00,0.000000000000000000e+00
1.270000000000003126e+00,0.000000000000000000e+00
1.280000000000002913e+00,0.000000000000000000e+00
1.290000000000002700e+00,0.000000000000000000e+00
1.300000000000002931e+00,0.000000000000000000e+00
1.310000000000003162e+00,0.000000000000000000e+00
1.320000000000002949e+00,0.000000000000000000e+00
1.330000000000002736e+00,0.000000000000000000e+00
1.340000000000002967e+00,0.000000000000000000e+00
1.350000000000003197e+00,0.000000000000000000e+00
1.360000000000002984e+00,0.000000000000000000e+00
1.370000000000002771e+00,0.000000000000000000e+00
1.380000000000003002e+00,0.000000000000000000e+00
1.390000000000003233e+00,0.000000000000000000e+00
1.400000000000003020e+00,0.000000000000000000e+00
1.410000000000002807e+00,0.000000000000000000e+00
1.420000000000003038e+00,0.000000000000000000e+00
1.430000000000003268e+00,0.000000000000000000e+00
1.440000000000003055e+00,0.000000000000000000e+00
1.450000000000002842e+00,0.000000000000000000e+00
1.460000000000003073e+00,0.000000000000000000e+00
1.470000000000003304e+00,0.000000000000000000e+00
1.480000000000003091e+00,0.000000000000000000e+00
1.490000000000002878e+00,0.000000000000000000e+00
1.500000000000003109e+00,0.000000000000000000e+00
1.510000000000003340e+00,0.000000000000000000e+00
1.520000000000003126e+00,0.000000000000000000e+00
1.530000000000002913e+00,0.000000000000000000e+00
1.540000000000003144e+00,0.000000000000000000e+00
1.550000000000003375e+00,0.000000000000000000e+00
1.560000000000003162e+00,0.000000000000000000e+00
1.570000000000002949e+00,0.000000000000000000e+00
1.580000000000003180e+00,0.000000000000000000e+00
1.590000000000003411e+00,0.000000000000000000e+00
1.600000000000003197e+00,0.000000000000000000e+00
1.610000000000002984e+00,0.000000000000000000e+00
1.620000000000003215e+00,0.000000000000000000e+00
1.630000000000003446e+00,0.000000000000000000e+00
1.640000000000003233e+00,0.000000000000000000e+00
1.650000000000003020e+00,0.000000000000000000e+00
1.660000000000003251e+00,0.000000000000000000e+00
1.670000000000003482e+00,0.000000000000000000e+00
1.680000000000003268e+00,0.000000000000000000e+00
1.690000000000003055e+00,0.000000000000000000e+00
1.700000000000003286e+00,0.000000000000000000e+00
1.710000000000003517e+00,0.000000000000000000e+00
1.720000000000003304e+00,0.000000000000000000e+00
1.730000000000003091e+00,0.000000000000000000e+00
1.740000000000003322e+00,0.000000000000000000e+00
1.750000000000003553e+00,0.000000000000000000e+00
1.760000000000003340e+00,0.000000000000000000e+00
1.770000000000003126e+00,0.000000000000000000e+00
1.780000000000003357e+00,0.000000000000000000e+00
1.790000000000003588e+00,0.000000000000000000e+00
1.800000000000003375e+00,0.000000000000000000e+00
1.810000000000003162e+00,0.000000000000000000e+00
1.820000000000003393e+00,0.000000000000000000e+00
1.830000000000003624e+00,0.000000000000000000e+00
1.840000000000003411e+00,0.000000000000000000e+00
1.850000000000003197e+00,0.000000000000000000e+00
1.860000000000003428e+00,0.000000000000000000e+00
1.870000000000003659e+00,0.000000000000000000e+00
1.880000000000003446e+00,0.000000000000000000e+00
1.890000000000003233e+00,0.000000000000000000e+00
1.900000000000003464e+00,0.000000000000000000e+00
1.910000000000003695e+00,0.000000000000000000e+00
1.920000000000003482e+00,0.000000000000000000e+00
1.930000000000003268e+00,0.000000000000000000e+00
1.940000000000003499e+00,0.000000000000000000e+00
1.950000000000003730e+00,0.000000000000000000e+00
1.960000000000003517e+00,0.000000000000000000e+00
1.970000000000003304e+00,0.000000000000000000e+00
1.980000000000003535e+00,0.000000000000000000e+00
1.990000000000003766e+00,0.000000000000000000e+00


==> csvs/y.csv <==
0.000000000000000000e+00,-2.000000000000000000e+00
1.000000000000000000e+00,-1.990000000000000213e+00
2.000000000000000000e+00,-1.979999999999999982e+00
3.000000000000000000e+00,-1.969999999999999751e+00
4.000000000000000000e+00,-1.959999999999999964e+00
5.000000000000000000e+00,-1.950000000000000178e+00
6.000000000000000000e+00,-1.939999999999999947e+00
7.000000000000000000e+00,-1.929999999999999716e+00
8.000000000000000000e+00,-1.919999999999999929e+00
9.000000000000000000e+00,-1.910000000000000142e+00
1.000000000000000000e+01,-1.899999999999999911e+00
1.100000000000000000e+01,-1.890000000000000124e+00
1.200000000000000000e+01,-1.879999999999999893e+00
1.300000000000000000e+01,-1.870000000000000107e+00
1.400000000000000000e+01,-1.859999999999999876e+00
1.500000000000000000e+01,-1.850000000000000089e+00
1.600000000000000000e+01,-1.839999999999999858e+00
1.700000000000000000e+01,-1.830000000000000071e+00
1.800000000000000000e+01,-1.820000000000000284e+00
1.900000000000000000e+01,-1.809999999999999609e+00
2.000000000000000000e+01,-1.799999999999999822e+00
2.100000000000000000e+01,-1.790000000000000036e+00
2.200000000000000000e+01,-1.779999999999999805e+00
2.300000000000000000e+01,-1.770000000000000018e+00
2.400000000000000000e+01,-1.759999999999999787e+00
2.500000000000000000e+01,-1.750000000000000000e+00
2.600000000000000000e+01,-1.739999999999999325e+00
2.700000000000000000e+01,-1.729999999999999538e+00
2.800000000000000000e+01,-1.719999999999999751e+00
2.900000000000000000e+01,-1.709999999999999964e+00
3.000000000000000000e+01,-1.699999999999999734e+00
3.100000000000000000e+01,-1.689999999999999503e+00
3.200000000000000000e+01,-1.679999999999999716e+00
3.300000000000000000e+01,-1.669999999999999929e+00
3.400000000000000000e+01,-1.659999999999999698e+00
3.500000000000000000e+01,-1.649999999999999467e+00
3.600000000000000000e+01,-1.639999999999999680e+00
3.700000000000000000e+01,-1.629999999999999893e+00
3.800000000000000000e+01,-1.619999999999999218e+00
3.900000000000000000e+01,-1.609999999999999432e+00
4.000000000000000000e+01,-1.599999999999999645e+00
4.100000000000000000e+01,-1.589999999999999858e+00
4.200000000000000000e+01,-1.579999999999999627e+00
4.300000000000000000e+01,-1.569999999999999396e+00
4.400000000000000000e+01,-1.559999999999999609e+00
4.500000000000000000e+01,-1.549999999999999822e+00
4.600000000000000000e+01,-1.539999999999999591e+00
4.700000000000000000e+01,-1.529999999999999361e+00
4.800000000000000000e+01,-1.519999999999999574e+00
4.900000000000000000e+01,-1.509999999999999787e+00
5.000000000000000000e+01,-1.499999999999999556e+00
5.100000000000000000e+01,-1.489999999999999325e+00
5.200000000000000000e+01,-1.479999999999999538e+00
5.300000000000000000e+01,-1.469999999999999751e+00
5.400000000000000000e+01,-1.459999999999999520e+00
5.500000000000000000e+01,-1.449999999999999289e+00
5.600000000000000000e+01,-1.439999999999999503e+00
5.700000000000000000e+01,-1.429999999999999716e+00
5.800000000000000000e+01,-1.419999999999999485e+00
5.900000000000000000e+01,-1.409999999999999254e+00
6.000000000000000000e+01,-1.399999999999999467e+00
6.100000000000000000e+01,-1.389999999999999680e+00
6.200000000000000000e+01,-1.379999999999999449e+00
6.300000000000000000e+01,-1.369999999999999218e+00
6.400000000000000000e+01,-1.359999999999999432e+00
6.500000000000000000e+01,-1.349999999999999645e+00
6.600000000000000000e+01,-1.339999999999999414e+00
6.700000000000000000e+01,-1.329999999999999183e+00
6.800000000000000000e+01,-1.319999999999999396e+00
6.900000000000000000e+01,-1.309999999999999609e+00
7.000000000000000000e+01,-1.299999999999999378e+00
7.100000000000000000e+01,-1.289999999999999147e+00
7.200000000000000000e+01,-1.279999999999999361e+00
7.300000000000000000e+01,-1.269999999999999574e+00
7.400000000000000000e+01,-1.259999999999999343e+00
7.500000000000000000e+01,-1.249999999999999112e+00
7.600000000000000000e+01,-1.239999999999999325e+00
7.700000000000000000e+01,-1.229999999999999538e+00
7.800000000000000000e+01,-1.219999999999999307e+00
7.900000000000000000e+01,-1.209999999999999520e+00
8.000000000000000000e+01,-1.199999999999999289e+00
8.100000000000000000e+01,-1.189999999999999503e+00
8.200000000000000000e+01,-1.179999999999999272e+00
8.300000000000000000e+01,-1.169999999999999041e+00
8.400000000000000000e+01,-1.159999999999999254e+00
8.500000000000000000e+01,-1.149999999999999467e+00
8.600000000000000000e+01,-1.139999999999999236e+00
8.700000000000000000e+01,-1.129999999999999005e+00
8.800000000000000000e+01,-1.119999999999999218e+00
8.900000000000000000e+01,-1.109999999999999432e+00
9.000000000000000000e+01,-1.099999999999999201e+00
9.100000000000000000e+01,-1.089999999999998970e+00
9.200000000000000000e+01,-1.079999999999999183e+00
9.300000000000000000e+01,-1.069999999999999396e+00
9.400000000000000000e+01,-1.059999999999999165e+00
9.500000000000000000e+01,-1.049999999999998934e+00
9.600000000000000000e+01,-1.039999999999999147e+00
9.700000000000000000e+01,-1.029999999999999361e+00
9.800000000000000000e+01,-1.019999999999999130e+00
9.900000000000000000e+01,-1.009999999999998899e+00
1.000000000000000000e+02,-9.999999999999991118e-01
1.010000000000000000e+02,-9.899999999999991029e-01
1.020000000000000000e+02,-9.799999999999990941e-01
1.030000000000000000e+02,-9.699999999999993072e-01
1.040000000000000000e+02,-9.599999999999990763e-01
1.050000000000000000e+02,-9.499999999999990674e-01
1.060000000000000000e+02,-9.399999999999990585e-01
1.070000000000000000e+02,-9.299999999999990496e-01
1.080000000000000000e+02,-9.199999999999990408e-01
1.090000000000000000e+02,-9.099999999999990319e-01
1.100000000000000000e+02,-8.999999999999990230e-01
1.110000000000000000e+02,-8.899999999999990141e-01
1.120000000000000000e+02,-8.799999999999990052e-01
1.130000000000000000e+02,-8.699999999999989964e-01
1.140000000000000000e+02,-8.599999999999989875e-01
1.150000000000000000e+02,-8.499999999999989786e-01
1.160000000000000000e+02,-8.399999999999989697e-01
1.170000000000000000e+02,-8.299999999999989608e-01
1.180000000000000000e+02,-8.199999999999989519e-01
1.190000000000000000e+02,-8.099999999999989431e-01
1.200000000000000000e+02,-7.999999999999989342e-01
1.210000000000000000e+02,-7.899999999999989253e-01
1.220000000000000000e+02,-7.799999999999989164e-01
1.230000000000000000e+02,-7.699999999999989075e-01
1.240000000000000000e+02,-7.599999999999988987e-01
1.250000000000000000e+02,-7.499999999999988898e-01
1.260000000000000000e+02,-7.399999999999988809e-01
1.270000000000000000e+02,-7.299999999999988720e-01
1.280000000000000000e+02,-7.199999999999988631e-01
1.290000000000000000e+02,-7.099999999999988542e-01
1.300000000000000000e+02,-6.999999999999988454e-01
1.310000000000000000e+02,-6.899999999999988365e-01
1.320000000000000000e+02,-6.799999999999988276e-01
1.330000000000000000e+02,-6.699999999999988187e-01
1.340000000000000000e+02,-6.599999999999988098e-01
1.350000000000000000e+02,-6.499999999999988010e-01
1.360000000000000000e+02,-6.399999999999987921e-01
1.370000000000000000e+02,-6.299999999999987832e-01
1.380000000000000000e+02,-6.199999999999987743e-01
1.390000000000000000e+02,-6.099999999999987654e-01
1.400000000000000000e+02,-5.999999999999987566e-01
1.410000000000000000e+02,-5.899999999999987477e-01
1.420000000000000000e+02,-5.799999999999987388e-01
1.430000000000000000e+02,-5.699999999999987299e-01
1.440000000000000000e+02,-5.599999999999987210e-01
1.450000000000000000e+02,-5.499999999999987121e-01
1.460000000000000000e+02,-5.399999999999987033e-01
1.470000000000000000e+02,-5.299999999999986944e-01
1.480000000000000000e+02,-5.199999999999986855e-01
1.490000000000000000e+02,-5.099999999999986766e-01
1.500000000000000000e+02,-4.999999999999986677e-01
1.510000000000000000e+02,-4.899999999999986589e-01
1.520000000000000000e+02,-4.799999999999986500e-01
1.530000000000000000e+02,-4.699999999999986411e-01
1.540000000000000000e+02,-4.599999999999986322e-01
1.550000000000000000e+02,-4.499999999999986233e-01
1.560000000000000000e+02,-4.399999999999986144e-01
1.570000000000000000e+02,-4.299999999999986056e-01
1.580000000000000000e+02,-4.199999999999985967e-01
1.590000000000000000e+02,-4.099999999999985878e-01
1.600000000000000000e+02,-3.999999999999985789e-01
1.610000000000000000e+02,-3.899999999999985700e-01
1.620000000000000000e+02,-3.799999999999985612e-01
1.630000000000000000e+02,-3.699999999999985523e-01
1.640000000000000000e+02,-3.599999999999985434e-01
1.650000000000000000e+02,-3.499999999999985345e-01
1.660000000000000000e+02,-3.399999999999985256e-01
1.670000000000000000e+02,-3.299999999999985167e-01
1.680000000000000000e+02,-3.199999999999985079e-01
1.690000000000000000e+02,-3.099999999999984990e-01
1.700000000000000000e+02,-2.999999999999984901e-01
1.710000000000000000e+02,-2.899999999999984812e-01
1.720000000000000000e+02,-2.799999999999984723e-01
1.730000000000000000e+02,-2.699999999999984635e-01
1.740000000000000000e+02,-2.599999999999984546e-01
1.750000000000000000e+02,-2.499999999999984457e-01
1.760000000000000000e+02,-2.399999999999984368e-01
1.770000000000000000e+02,-2.299999999999984279e-01
1.780000000000000000e+02,-2.199999999999984190e-01
1.790000000000000000e+02,-2.099999999999984102e-01
1.800000000000000000e+02,-1.999999999999984013e-01
1.810000000000000000e+02,-1.899999999999983924e-01
1.820000000000000000e+02,-1.799999999999983835e-01
1.830000000000000000e+02,-1.699999999999983746e-01
1.840000000000000000e+02,-1.599999999999983658e-01
1.850000000000000000e+02,-1.499999999999983569e-01
1.860000000000000000e+02,-1.399999999999983480e-01
1.870000000000000000e+02,-1.299999999999983391e-01
1.880000000000000000e+02,-1.199999999999983302e-01
1.890000000000000000e+02,-1.099999999999983213e-01
1.900000000000000000e+02,-9.999999999999831246e-02
1.910000000000000000e+02,-8.999999999999830358e-02
1.920000000000000000e+02,-7.999999999999829470e-02
1.930000000000000000e+02,-6.999999999999828582e-02
1.940000000000000000e+02,-5.999999999999827693e-02
1.950000000000000000e+02,-4.999999999999826805e-02
1.960000000000000000e+02,-3.999999999999825917e-02
1.970000000000000000e+02,-2.999999999999825029e-02
1.980000000000000000e+02,-1.999999999999824141e-02
1.990000000000000000e+02,-9.999999999998232525e-03
2.000000000000000000e+02,1.776356839400250465e-15
2.010000000000000000e+02,1.000000000000156319e-02
2.020000000000000000e+02,2.000000000000179412e-02
2.030000000000000000e+02,3.000000000000202505e-02
2.040000000000000000e+02,4.000000000000181188e-02
2.050000000000000000e+02,5.000000000000159872e-02
2.060000000000000000e+02,6.000000000000182965e-02
2.070000000000000000e+02,7.000000000000206057e-02
2.080000000000000000e+02,8.000000000000184741e-02
2.090000000000000000e+02,9.000000000000163425e-02
2.100000000000000000e+02,1.000000000000018652e-01
2.110000000000000000e+02,1.100000000000020961e-01
2.120000000000000000e+02,1.200000000000018829e-01
2.130000000000000000e+02,1.300000000000016698e-01
2.140000000000000000e+02,1.400000000000019007e-01
2.150000000000000000e+02,1.500000000000021316e-01
2.160000000000000000e+02,1.600000000000019185e-01
2.170000000000000000e+02,1.700000000000017053e-01
2.180000000000000000e+02,1.800000000000019362e-01
2.190000000000000000e+02,1.900000000000021672e-01
2.200000000000000000e+02,2.000000000000019540e-01
2.210000000000000000e+02,2.100000000000017408e-01
2.220000000000000000e+02,2.200000000000019718e-01
2.230000000000000000e+02,2.300000000000022027e-01
2.240000000000000000e+02,2.400000000000019895e-01
2.250000000000000000e+02,2.500000000000017764e-01
2.260000000000000000e+02,2.600000000000020073e-01
2.270000000000000000e+02,2.700000000000022382e-01
2.280000000000000000e+02,2.800000000000020250e-01
2.290000000000000000e+02,2.900000000000018119e-01
2.300000000000000000e+02,3.000000000000020428e-01
2.310000000000000000e+02,3.100000000000022737e-01
2.320000000000000000e+02,3.200000000000020606e-01
2.330000000000000000e+02,3.300000000000018474e-01
2.340000000000000000e+02,3.400000000000020783e-01
2.350000000000000000e+02,3.500000000000023093e-01
2.360000000000000000e+02,3.600000000000020961e-01
2.370000000000000000e+02,3.700000000000018829e-01
2.380000000000000000e+02,3.800000000000021139e-01
2.390000000000000000e+02,3.900000000000023448e-01
2.400000000000000000e+02,4.000000000000021316e-01
2.410000000000000000e+02,4.100000000000019185e-01
2.420000000000000000e+02,4.200000000000021494e-01
2.430000000000000000e+02,4.300000000000023803e-01
2.440000000000000000e+02,4.400000000000021672e-01
2.450000000000000000e+02,4.500000000000019540e-01
2.460000000000000000e+02,4.600000000000021849e-01
2.470000000000000000e+02,4.700000000000024158e-01
2.480000000000000000e+02,4.800000000000022027e-01
2.490000000000000000e+02,4.900000000000019895e-01
2.500000000000000000e+02,5.000000000000022204e-01
2.510000000000000000e+02,5.100000000000024514e-01
2.520000000000000000e+02,5.200000000000022382e-01
2.530000000000000000e+02,5.300000000000020250e-01
2.540000000000000000e+02,5.400000000000022560e-01
2.550000000000000000e+02,5.500000000000024869e-01
2.560000000000000000e+02,5.600000000000022737e-01
2.570000000000000000e+02,5.700000000000020606e-01
2.580000000000000000e+02,5.800000000000022915e-01
2.590000000000000000e+02,5.900000000000025224e-01
2.600000000000000000e+02,6.000000000000023093e-01
2.610000000000000000e+02,6.100000000000020961e-01
2.620000000000000000e+02,6.200000000000023270e-01
2.630000000000000000e+02,6.300000000000025580e-01
2.640000000000000000e+02,6.400000000000023448e-01
2.650000000000000000e+02,6.500000000000021316e-01
2.660000000000000000e+02,6.600000000000023626e-01
2.670000000000000000e+02,6.700000000000025935e-01
2.680000000000000000e+02,6.800000000000023803e-01
2.690000000000000000e+02,6.900000000000021672e-01
2.700000000000000000e+02,7.000000000000023981e-01
2.710000000000000000e+02,7.100000000000026290e-01
2.720000000000000000e+02,7.200000000000024158e-01
2.730000000000000000e+02,7.300000000000022027e-01
2.740000000000000000e+02,7.400000000000024336e-01
2.750000000000000000e+02,7.500000000000026645e-01
2.760000000000000000e+02,7.600000000000024514e-01
2.770000000000000000e+02,7.700000000000022382e-01
2.780000000000000000e+02,7.800000000000024691e-01
2.790000000000000000e+02,7.900000000000027001e-01
2.800000000000000000e+02,8.000000000000024869e-01
2.810000000000000000e+02,8.100000000000022737e-01
2.820000000000000000e+02,8.200000000000025047e-01
2.830000000000000000e+02,8.300000000000027356e-01
2.840000000000000000e+02,8.400000000000025224e-01
2.850000000000000000e+02,8.500000000000023093e-01
2.860000000000000000e+02,8.600000000000025402e-01
2.870000000000000000e+02,8.700000000000027711e-01
2.880000000000000000e+02,8.800000000000025580e-01
2.890000000000000000e+02,8.900000000000023448e-01
2.900000000000000000e+02,9.000000000000025757e-01
2.910000000000000000e+02,9.100000000000028066e-01
2.920000000000000000e+02,9.200000000000025935e-01
2.930000000000000000e+02,9.300000000000024913e-01
2.940000000000000000e+02,9.400000000000026112e-01
2.950000000000000000e+02,9.500000000000028422e-01
2.960000000000000000e+02,9.600000000000026290e-01
2.970000000000000000e+02,9.700000000000024158e-01
2.980000000000000000e+02,9.800000000000026468e-01
2.990000000000000000e+02,9.900000000000028777e-01
3.000000000000000000e+02,1.000000000000000000e+00
3.010000000000000000e+02,1.000000000000000000e+00
3.020000000000000000e+02,1.000000000000000000e+00
3.030000000000000000e+02,1.000000000000000000e+00
3.040000000000000000e+02,1.000000000000000000e+00
3.050000000000000000e+02,1.000000000000000000e+00
3.060000000000000000e+02,1.000000000000000000e+00
3.070000000000000000e+02,1.000000000000000000e+00
3.080000000000000000e+02,1.000000000000000000e+00
3.090000000000000000e+02,1.000000000000000000e+00
3.100000000000000000e+02,1.000000000000000000e+00
3.110000000000000000e+02,1.000000000000000000e+00
3.120000000000000000e+02,1.000000000000000000e+00
3.130000000000000000e+02,1.000000000000000000e+00
3.140000000000000000e+02,1.000000000000000000e+00
3.150000000000000000e+02,1.000000000000000000e+00
3.160000000000000000e+02,1.000000000000000000e+00
3.170000000000000000e+02,1.000000000000000000e+00
3.180000000000000000e+02,1.000000000000000000e+00
3.190000000000000000e+02,1.000000000000000000e+00
3.200000000000000000e+02,1.000000000000000000e+00
3.210000000000000000e+02,1.000000000000000000e+00
3.220000000000000000e+02,1.000000000000000000e+00
3.230000000000000000e+02,1.000000000000000000e+00
3.240000000000000000e+02,1.000000000000000000e+00
3.250000000000000000e+02,1.000000000000000000e+00
3.260000000000000000e+02,1.000000000000000000e+00
3.270000000000000000e+02,1.000000000000000000e+00
3.280000000000000000e+02,1.000000000000000000e+00
3.290000000000000000e+02,1.000000000000000000e+00
3.300000000000000000e+02,1.000000000000000000e+00
3.310000000000000000e+02,1.000000000000000000e+00
3.320000000000000000e+02,1.000000000000000000e+00
3.330000000000000000e+02,1.000000000000000000e+00
3.340000000000000000e+02,1.000000000000000000e+00
3.350000000000000000e+02,1.000000000000000000e+00
3.360000000000000000e+02,1.000000000000000000e+00
3.370000000000000000e+02,1.000000000000000000e+00
3.380000000000000000e+02,1.000000000000000000e+00
3.390000000000000000e+02,1.000000000000000000e+00
3.400000000000000000e+02,1.000000000000000000e+00
3.410000000000000000e+02,1.000000000000000000e+00
3.420000000000000000e+02,1.000000000000000000e+00
3.430000000000000000e+02,1.000000000000000000e+00
3.440000000000000000e+02,1.000000000000000000e+00
3.450000000000000000e+02,1.000000000000000000e+00
3.460000000000000000e+02,1.000000000000000000e+00
3.470000000000000000e+02,1.000000000000000000e+00
3.480000000000000000e+02,1.000000000000000000e+00
3.490000000000000000e+02,1.000000000000000000e+00
3.500000000000000000e+02,1.000000000000000000e+00
3.510000000000000000e+02,1.000000000000000000e+00
3.520000000000000000e+02,1.000000000000000000e+00
3.530000000000000000e+02,1.000000000000000000e+00
3.540000000000000000e+02,1.000000000000000000e+00
3.550000000000000000e+02,1.000000000000000000e+00
3.560000000000000000e+02,1.000000000000000000e+00
3.570000000000000000e+02,1.000000000000000000e+00
3.580000000000000000e+02,1.000000000000000000e+00
3.590000000000000000e+02,1.000000000000000000e+00
3.600000000000000000e+02,1.000000000000000000e+00
3.610000000000000000e+02,1.000000000000000000e+00
3.620000000000000000e+02,1.000000000000000000e+00
3.630000000000000000e+02,1.000000000000000000e+00
3.640000000000000000e+02,1.000000000000000000e+00
3.650000000000000000e+02,1.000000000000000000e+00
3.660000000000000000e+02,1.000000000000000000e+00
3.670000000000000000e+02,1.000000000000000000e+00
3.680000000000000000e+02,1.000000000000000000e+00
3.690000000000000000e+02,1.000000000000000000e+00
3.700000000000000000e+02,1.000000000000000000e+00
3.710000000000000000e+02,1.000000000000000000e+00
3.720000000000000000e+02,1.000000000000000000e+00
3.730000000000000000e+02,1.000000000000000000e+00
3.740000000000000000e+02,1.000000000000000000e+00
3.750000000000000000e+02,1.000000000000000000e+00
3.760000000000000000e+02,1.000000000000000000e+00
3.770000000000000000e+02,1.000000000000000000e+00
3.780000000000000000e+02,1.000000000000000000e+00
3.790000000000000000e+02,1.000000000000000000e+00
3.800000000000000000e+02,1.000000000000000000e+00
3.810000000000000000e+02,1.000000000000000000e+00
3.820000000000000000e+02,1.000000000000000000e+00
3.830000000000000000e+02,1.000000000000000000e+00
3.840000000000000000e+02,1.000000000000000000e+00
3.850000000000000000e+02,1.000000000000000000e+00
3.860000000000000000e+02,1.000000000000000000e+00
3.870000000000000000e+02,1.000000000000000000e+00
3.880000000000000000e+02,1.000000000000000000e+00
3.890000000000000000e+02,1.000000000000000000e+00
3.900000000000000000e+02,1.000000000000000000e+00
3.910000000000000000e+02,1.000000000000000000e+00
3.920000000000000000e+02,1.000000000000000000e+00
3.930000000000000000e+02,1.000000000000000000e+00
3.940000000000000000e+02,1.000000000000000000e+00
3.950000000000000000e+02,1.000000000000000000e+00
3.960000000000000000e+02,1.000000000000000000e+00
3.970000000000000000e+02,1.000000000000000000e+00
3.980000000000000000e+02,1.000000000000000000e+00
3.990000000000000000e+02,1.000000000000000000e+00


==> csvs/z.csv <==
0.000000000000000000e+00,-2.000000000000000000e+00
1.000000000000000000e+00,-1.989999999999999991e+00
2.000000000000000000e+00,-1.979999999999999982e+00
3.000000000000000000e+00,-1.969999999999999973e+00
4.000000000000000000e+00,-1.959999999999999964e+00
5.000000000000000000e+00,-1.949999999999999956e+00
6.000000000000000000e+00,-1.939999999999999947e+00
7.000000000000000000e+00,-1.929999999999999938e+00
8.000000000000000000e+00,-1.919999999999999929e+00
9.000000000000000000e+00,-1.909999999999999920e+00
1.000000000000000000e+01,-1.899999999999999911e+00
1.100000000000000000e+01,-1.889999999999999902e+00
1.200000000000000000e+01,-1.879999999999999893e+00
1.300000000000000000e+01,-1.869999999999999885e+00
1.400000000000000000e+01,-1.859999999999999876e+00
1.500000000000000000e+01,-1.849999999999999867e+00
1.600000000000000000e+01,-1.839999999999999858e+00
1.700000000000000000e+01,-1.829999999999999849e+00
1.800000000000000000e+01,-1.819999999999999840e+00
1.900000000000000000e+01,-1.809999999999999831e+00
2.000000000000000000e+01,-1.799999999999999822e+00
2.100000000000000000e+01,-1.789999999999999813e+00
2.200000000000000000e+01,-1.779999999999999805e+00
2.300000000000000000e+01,-1.769999999999999796e+00
2.400000000000000000e+01,-1.759999999999999787e+00
2.500000000000000000e+01,-1.749999999999999778e+00
2.600000000000000000e+01,-1.739999999999999769e+00
2.700000000000000000e+01,-1.729999999999999760e+00
2.800000000000000000e+01,-1.719999999999999751e+00
2.900000000000000000e+01,-1.709999999999999742e+00
3.000000000000000000e+01,-1.699999999999999734e+00
3.100000000000000000e+01,-1.689999999999999725e+00
3.200000000000000000e+01,-1.679999999999999716e+00
3.300000000000000000e+01,-1.669999999999999707e+00
3.400000000000000000e+01,-1.659999999999999698e+00
3.500000000000000000e+01,-1.649999999999999689e+00
3.600000000000000000e+01,-1.639999999999999680e+00
3.700000000000000000e+01,-1.629999999999999671e+00
3.800000000000000000e+01,-1.619999999999999662e+00
3.900000000000000000e+01,-1.609999999999999654e+00
4.000000000000000000e+01,-1.599999999999999645e+00
4.100000000000000000e+01,-1.589999999999999636e+00
4.200000000000000000e+01,-1.579999999999999627e+00
4.300000000000000000e+01,-1.569999999999999618e+00
4.400000000000000000e+01,-1.559999999999999609e+00
4.500000000000000000e+01,-1.549999999999999600e+00
4.600000000000000000e+01,-1.539999999999999591e+00
4.700000000000000000e+01,-1.529999999999999583e+00
4.800000000000000000e+01,-1.519999999999999574e+00
4.900000000000000000e+01,-1.509999999999999565e+00
5.000000000000000000e+01,-1.499999999999999556e+00
5.100000000000000000e+01,-1.489999999999999547e+00
5.200000000000000000e+01,-1.479999999999999538e+00
5.300000000000000000e+01,-1.469999999999999529e+00
5.400000000000000000e+01,-1.459999999999999520e+00
5.500000000000000000e+01,-1.449999999999999512e+00
5.600000000000000000e+01,-1.439999999999999503e+00
5.700000000000000000e+01,-1.429999999999999494e+00
5.800000000000000000e+01,-1.419999999999999485e+00
5.900000000000000000e+01,-1.409999999999999476e+00
6.000000000000000000e+01,-1.399999999999999467e+00
6.100000000000000000e+01,-1.389999999999999458e+00
6.200000000000000000e+01,-1.379999999999999449e+00
6.300000000000000000e+01,-1.369999999999999440e+00
6.400000000000000000e+01,-1.359999999999999432e+00
6.500000000000000000e+01,-1.349999999999999423e+00
6.600000000000000000e+01,-1.339999999999999414e+00
6.700000000000000000e+01,-1.329999999999999405e+00
6.800000000000000000e+01,-1.319999999999999396e+00
6.900000000000000000e+01,-1.309999999999999387e+00
7.000000000000000000e+01,-1.299999999999999378e+00
7.100000000000000000e+01,-1.289999999999999369e+00
7.200000000000000000e+01,-1.279999999999999361e+00
7.300000000000000000e+01,-1.269999999999999352e+00
7.400000000000000000e+01,-1.259999999999999343e+00
7.500000000000000000e+01,-1.249999999999999334e+00
7.600000000000000000e+01,-1.239999999999999325e+00
7.700000000000000000e+01,-1.229999999999999316e+00
7.800000000000000000e+01,-1.219999999999999307e+00
7.900000000000000000e+01,-1.209999999999999298e+00
8.000000000000000000e+01,-1.199999999999999289e+00
8.100000000000000000e+01,-1.189999999999999281e+00
8.200000000000000000e+01,-1.179999999999999272e+00
8.300000000000000000e+01,-1.169999999999999263e+00
8.400000000000000000e+01,-1.159999999999999254e+00
8.500000000000000000e+01,-1.149999999999999245e+00
8.600000000000000000e+01,-1.139999999999999236e+00
8.700000000000000000e+01,-1.129999999999999227e+00
8.800000000000000000e+01,-1.119999999999999218e+00
8.900000000000000000e+01,-1.109999999999999210e+00
9.000000000000000000e+01,-1.099999999999999201e+00
9.100000000000000000e+01,-1.089999999999999192e+00
9.200000000000000000e+01,-1.079999999999999183e+00
9.300000000000000000e+01,-1.069999999999999174e+00
9.400000000000000000e+01,-1.059999999999999165e+00
9.500000000000000000e+01,-1.049999999999999156e+00
9.600000000000000000e+01,-1.039999999999999147e+00
9.700000000000000000e+01,-1.029999999999999138e+00
9.800000000000000000e+01,-1.019999999999999130e+00
9.900000000000000000e+01,-1.009999999999999121e+00
1.000000000000000000e+02,-9.999999999999991118e-01
1.010000000000000000e+02,-9.899999999999991029e-01
1.020000000000000000e+02,-9.799999999999990941e-01
1.030000000000000000e+02,-9.699999999999990852e-01
1.040000000000000000e+02,-9.599999999999990763e-01
1.050000000000000000e+02,-9.499999999999990674e-01
1.060000000000000000e+02,-9.399999999999990585e-01
1.070000000000000000e+02,-9.299999999999990496e-01
1.080000000000000000e+02,-9.199999999999990408e-01
1.090000000000000000e+02,-9.099999999999990319e-01
1.100000000000000000e+02,-8.999999999999990230e-01
1.110000000000000000e+02,-8.899999999999990141e-01
1.120000000000000000e+02,-8.799999999999990052e-01
1.130000000000000000e+02,-8.699999999999989964e-01
1.140000000000000000e+02,-8.599999999999989875e-01
1.150000000000000000e+02,-8.499999999999989786e-01
1.160000000000000000e+02,-8.399999999999989697e-01
1.170000000000000000e+02,-8.299999999999989608e-01
1.180000000000000000e+02,-8.199999999999989519e-01
1.190000000000000000e+02,-8.099999999999989431e-01
1.200000000000000000e+02,-7.999999999999989342e-01
1.210000000000000000e+02,-7.899999999999989253e-01
1.220000000000000000e+02,-7.799999999999989164e-01
1.230000000000000000e+02,-7.699999999999989075e-01
1.240000000000000000e+02,-7.599999999999988987e-01
1.250000000000000000e+02,-7.499999999999988898e-01
1.260000000000000000e+02,-7.399999999999988809e-01
1.270000000000000000e+02,-7.299999999999988720e-01
1.280000000000000000e+02,-7.199999999999988631e-01
1.290000000000000000e+02,-7.099999999999988542e-01
1.300000000000000000e+02,-6.999999999999988454e-01
1.310000000000000000e+02,-6.899999999999988365e-01
1.320000000000000000e+02,-6.799999999999988276e-01
1.330000000000000000e+02,-6.699999999999988187e-01
1.340000000000000000e+02,-6.599999999999988098e-01
1.350000000000000000e+02,-6.499999999999988010e-01
1.360000000000000000e+02,-6.399999999999987921e-01
1.370000000000000000e+02,-6.299999999999987832e-01
1.380000000000000000e+02,-6.199999999999987743e-01
1.390000000000000000e+02,-6.099999999999987654e-01
1.400000000000000000e+02,-5.999999999999987566e-01
1.410000000000000000e+02,-5.899999999999987477e-01
1.420000000000000000e+02,-5.799999999999987388e-01
1.430000000000000000e+02,-5.699999999999987299e-01
1.440000000000000000e+02,-5.599999999999987210e-01
1.450000000000000000e+02,-5.499999999999987121e-01
1.460000000000000000e+02,-5.399999999999987033e-01
1.470000000000000000e+02,-5.299999999999986944e-01
1.480000000000000000e+02,-5.199999999999986855e-01
1.490000000000000000e+02,-5.099999999999986766e-01
1.500000000000000000e+02,-4.999999999999986677e-01
1.510000000000000000e+02,-4.899999999999986589e-01
1.520000000000000000e+02,-4.799999999999986500e-01
1.530000000000000000e+02,-4.699999999999986411e-01
1.540000000000000000e+02,-4.599999999999986322e-01
1.550000000000000000e+02,-4.499999999999986233e-01
1.560000000000000000e+02,-4.399999999999986144e-01
1.570000000000000000e+02,-4.299999999999986056e-01
1.580000000000000000e+02,-4.199999999999985967e-01
1.590000000000000000e+02,-4.099999999999985878e-01
1.600000000000000000e+02,-3.999999999999985789e-01
1.610000000000000000e+02,-3.899999999999985700e-01
1.620000000000000000e+02,-3.799999999999985612e-01
1.630000000000000000e+02,-3.699999999999985523e-01
1.640000000000000000e+02,-3.599999999999985434e-01
1.650000000000000000e+02,-3.499999999999985345e-01
1.660000000000000000e+02,-3.399999999999985256e-01
1.670000000000000000e+02,-3.299999999999985167e-01
1.680000000000000000e+02,-3.199999999999985079e-01
1.690000000000000000e+02,-3.099999999999984990e-01
1.700000000000000000e+02,-2.999999999999984901e-01
1.710000000000000000e+02,-2.899999999999984812e-01
1.720000000000000000e+02,-2.799999999999984723e-01
1.730000000000000000e+02,-2.699999999999984635e-01
1.740000000000000000e+02,-2.599999999999984546e-01
1.750000000000000000e+02,-2.499999999999984457e-01
1.760000000000000000e+02,-2.399999999999984368e-01
1.770000000000000000e+02,-2.299999999999984279e-01
1.780000000000000000e+02,-2.199999999999984190e-01
1.790000000000000000e+02,-2.099999999999984102e-01
1.800000000000000000e+02,-1.999999999999984013e-01
1.810000000000000000e+02,-1.899999999999983924e-01
1.820000000000000000e+02,-1.799999999999983835e-01
1.830000000000000000e+02,-1.699999999999983746e-01
1.840000000000000000e+02,-1.599999999999983658e-01
1.850000000000000000e+02,-1.499999999999983569e-01
1.860000000000000000e+02,-1.399999999999983480e-01
1.870000000000000000e+02,-1.299999999999983391e-01
1.880000000000000000e+02,-1.199999999999983302e-01
1.890000000000000000e+02,-1.099999999999983213e-01
1.900000000000000000e+02,-9.999999999999831246e-02
1.910000000000000000e+02,-8.999999999999830358e-02
1.920000000000000000e+02,-7.999999999999829470e-02
1.930000000000000000e+02,-6.999999999999828582e-02
1.940000000000000000e+02,-5.999999999999827693e-02
1.950000000000000000e+02,-4.999999999999826805e-02
1.960000000000000000e+02,-3.999999999999825917e-02
1.970000000000000000e+02,-2.999999999999825029e-02
1.980000000000000000e+02,-1.999999999999824141e-02
1.990000000000000000e+02,-9.999999999998232525e-03
2.000000000000000000e+02,1.776356839400250465e-15
2.010000000000000000e+02,1.000000000000156319e-02
2.020000000000000000e+02,2.000000000000179412e-02
2.030000000000000000e+02,3.000000000000202505e-02
2.040000000000000000e+02,4.000000000000181188e-02
2.050000000000000000e+02,5.000000000000159872e-02
2.060000000000000000e+02,6.000000000000182965e-02
2.070000000000000000e+02,7.000000000000206057e-02
2.080000000000000000e+02,8.000000000000184741e-02
2.090000000000000000e+02,9.000000000000163425e-02
2.100000000000000000e+02,1.000000000000018652e-01
2.110000000000000000e+02,1.100000000000020961e-01
2.120000000000000000e+02,1.200000000000018829e-01
2.130000000000000000e+02,1.300000000000016698e-01
2.140000000000000000e+02,1.400000000000019007e-01
2.150000000000000000e+02,1.500000000000021316e-01
2.160000000000000000e+02,1.600000000000019185e-01
2.170000000000000000e+02,1.700000000000017053e-01
2.180000000000000000e+02,1.800000000000019362e-01
2.190000000000000000e+02,1.900000000000021672e-01
2.200000000000000000e+02,2.000000000000019540e-01
2.210000000000000000e+02,2.100000000000017408e-01
2.220000000000000000e+02,2.200000000000019718e-01
2.230000000000000000e+02,2.300000000000022027e-01
2.240000000000000000e+02,2.400000000000019895e-01
2.250000000000000000e+02,2.500000000000017764e-01
2.260000000000000000e+02,2.600000000000020073e-01
2.270000000000000000e+02,2.700000000000022382e-01
2.280000000000000000e+02,2.800000000000020250e-01
2.290000000000000000e+02,2.900000000000018119e-01
2.300000000000000000e+02,3.000000000000020428e-01
2.310000000000000000e+02,3.100000000000022737e-01
2.320000000000000000e+02,3.200000000000020606e-01
2.330000000000000000e+02,3.300000000000018474e-01
2.340000000000000000e+02,3.400000000000020783e-01
2.350000000000000000e+02,3.500000000000023093e-01
2.360000000000000000e+02,3.600000000000020961e-01
2.370000000000000000e+02,3.700000000000018829e-01
2.380000000000000000e+02,3.800000000000021139e-01
2.390000000000000000e+02,3.900000000000023448e-01
2.400000000000000000e+02,4.000000000000021316e-01
2.410000000000000000e+02,4.100000000000019185e-01
2.420000000000000000e+02,4.200000000000021494e-01
2.430000000000000000e+02,4.300000000000023803e-01
2.440000000000000000e+02,4.400000000000021672e-01
2.450000000000000000e+02,4.500000000000019540e-01
2.460000000000000000e+02,4.600000000000021849e-01
2.470000000000000000e+02,4.700000000000024158e-01
2.480000000000000000e+02,4.800000000000022027e-01
2.490000000000000000e+02,4.900000000000019895e-01
2.500000000000000000e+02,5.000000000000022204e-01
2.510000000000000000e+02,5.100000000000024514e-01
2.520000000000000000e+02,5.200000000000022382e-01
2.530000000000000000e+02,5.300000000000020250e-01
2.540000000000000000e+02,5.400000000000022560e-01
2.550000000000000000e+02,5.500000000000024869e-01
2.560000000000000000e+02,5.600000000000022737e-01
2.570000000000000000e+02,5.700000000000020606e-01
2.580000000000000000e+02,5.800000000000022915e-01
2.590000000000000000e+02,5.900000000000025224e-01
2.600000000000000000e+02,6.000000000000023093e-01
2.610000000000000000e+02,6.100000000000020961e-01
2.620000000000000000e+02,6.200000000000023270e-01
2.630000000000000000e+02,6.300000000000025580e-01
2.640000000000000000e+02,6.400000000000023448e-01
2.650000000000000000e+02,6.500000000000021316e-01
2.660000000000000000e+02,6.600000000000023626e-01
2.670000000000000000e+02,6.700000000000025935e-01
2.680000000000000000e+02,6.800000000000023803e-01
2.690000000000000000e+02,6.900000000000021672e-01
2.700000000000000000e+02,7.000000000000023981e-01
2.710000000000000000e+02,7.100000000000026290e-01
2.720000000000000000e+02,7.200000000000024158e-01
2.730000000000000000e+02,7.300000000000022027e-01
2.740000000000000000e+02,7.400000000000024336e-01
2.750000000000000000e+02,7.500000000000026645e-01
2.760000000000000000e+02,7.600000000000024514e-01
2.770000000000000000e+02,7.700000000000022382e-01
2.780000000000000000e+02,7.800000000000024691e-01
2.790000000000000000e+02,7.900000000000027001e-01
2.800000000000000000e+02,8.000000000000024869e-01
2.810000000000000000e+02,8.100000000000022737e-01
2.820000000000000000e+02,8.200000000000025047e-01
2.830000000000000000e+02,8.300000000000027356e-01
2.840000000000000000e+02,8.400000000000025224e-01
2.850000000000000000e+02,8.500000000000023093e-01
2.860000000000000000e+02,8.600000000000025402e-01
2.870000000000000000e+02,8.700000000000027711e-01
2.880000000000000000e+02,8.800000000000025580e-01
2.890000000000000000e+02,8.900000000000023448e-01
2.900000000000000000e+02,9.000000000000025757e-01
2.910000000000000000e+02,9.100000000000028066e-01
2.920000000000000000e+02,9.200000000000025935e-01
2.930000000000000000e+02,9.300000000000023803e-01
2.940000000000000000e+02,9.400000000000026112e-01
2.950000000000000000e+02,9.500000000000028422e-01
2.960000000000000000e+02,9.600000000000026290e-01
2.970000000000000000e+02,9.700000000000024158e-01
2.980000000000000000e+02,9.800000000000026468e-01
2.990000000000000000e+02,9.900000000000028777e-01
3.000000000000000000e+02,1.000000000000002665e+00
3.010000000000000000e+02,1.010000000000002451e+00
3.020000000000000000e+02,1.020000000000002682e+00
3.030000000000000000e+02,1.030000000000002913e+00
3.040000000000000000e+02,1.040000000000002700e+00
3.050000000000000000e+02,1.050000000000002487e+00
3.060000000000000000e+02,1.060000000000002718e+00
3.070000000000000000e+02,1.070000000000002949e+00
3.080000000000000000e+02,1.080000000000002736e+00
3.090000000000000000e+02,1.090000000000002522e+00
3.100000000000000000e+02,1.100000000000002753e+00
3.110000000000000000e+02,1.110000000000002984e+00
3.120000000000000000e+02,1.120000000000002771e+00
3.130000000000000000e+02,1.130000000000002558e+00
3.140000000000000000e+02,1.140000000000002789e+00
3.150000000000000000e+02,1.150000000000003020e+00
3.160000000000000000e+02,1.160000000000002807e+00
3.170000000000000000e+02,1.170000000000002593e+00
3.180000000000000000e+02,1.180000000000002824e+00
3.190000000000000000e+02,1.190000000000003055e+00
3.200000000000000000e+02,1.200000000000002842e+00
3.210000000000000000e+02,1.210000000000002629e+00
3.220000000000000000e+02,1.220000000000002860e+00
3.230000000000000000e+02,1.230000000000003091e+00
3.240000000000000000e+02,1.240000000000002878e+00
3.250000000000000000e+02,1.250000000000002665e+00
3.260000000000000000e+02,1.260000000000002895e+00
3.270000000000000000e+02,1.270000000000003126e+00
3.280000000000000000e+02,1.280000000000002913e+00
3.290000000000000000e+02,1.290000000000002700e+00
3.300000000000000000e+02,1.300000000000002931e+00
3.310000000000000000e+02,1.310000000000003162e+00
3.320000000000000000e+02,1.320000000000002949e+00
3.330000000000000000e+02,1.330000000000002736e+00
3.340000000000000000e+02,1.340000000000002967e+00
3.350000000000000000e+02,1.350000000000003197e+00
3.360000000000000000e+02,1.360000000000002984e+00
3.370000000000000000e+02,1.370000000000002771e+00
3.380000000000000000e+02,1.380000000000003002e+00
3.390000000000000000e+02,1.390000000000003233e+00
3.400000000000000000e+02,1.400000000000003020e+00
3.410000000000000000e+02,1.410000000000002807e+00
3.420000000000000000e+02,1.420000000000003038e+00
3.430000000000000000e+02,1.430000000000003268e+00
3.440000000000000000e+02,1.440000000000003055e+00
3.450000000000000000e+02,1.450000000000002842e+00
3.460000000000000000e+02,1.460000000000003073e+00
3.470000000000000000e+02,1.470000000000003304e+00
3.480000000000000000e+02,1.480000000000003091e+00
3.490000000000000000e+02,1.490000000000002878e+00
3.500000000000000000e+02,1.500000000000003109e+00
3.510000000000000000e+02,1.510000000000003340e+00
3.520000000000000000e+02,1.520000000000003126e+00
3.530000000000000000e+02,1.530000000000002913e+00
3.540000000000000000e+02,1.540000000000003144e+00
3.550000000000000000e+02,1.550000000000003375e+00
3.560000000000000000e+02,1.560000000000003162e+00
3.570000000000000000e+02,1.570000000000002949e+00
3.580000000000000000e+02,1.580000000000003180e+00
3.590000000000000000e+02,1.590000000000003411e+00
3.600000000000000000e+02,1.600000000000003197e+00
3.610000000000000000e+02,1.610000000000002984e+00
3.620000000000000000e+02,1.620000000000003215e+00
3.630000000000000000e+02,1.630000000000003446e+00
3.640000000000000000e+02,1.640000000000003233e+00
3.650000000000000000e+02,1.650000000000003020e+00
3.660000000000000000e+02,1.660000000000003251e+00
3.670000000000000000e+02,1.670000000000003482e+00
3.680000000000000000e+02,1.680000000000003268e+00
3.690000000000000000e+02,1.690000000000003055e+00
3.700000000000000000e+02,1.700000000000003286e+00
3.710000000000000000e+02,1.710000000000003517e+00
3.720000000000000000e+02,1.720000000000003304e+00
3.730000000000000000e+02,1.730000000000003091e+00
3.740000000000000000e+02,1.740000000000003322e+00
3.750000000000000000e+02,1.750000000000003553e+00
3.760000000000000000e+02,1.760000000000003340e+00
3.770000000000000000e+02,1.770000000000003126e+00
3.780000000000000000e+02,1.780000000000003357e+00
3.790000000000000000e+02,1.790000000000003588e+00
3.800000000000000000e+02,1.800000000000003375e+00
3.810000000000000000e+02,1.810000000000003162e+00
3.820000000000000000e+02,1.820000000000003393e+00
3.830000000000000000e+02,1.830000000000003624e+00
3.840000000000000000e+02,1.840000000000003411e+00
3.850000000000000000e+02,1.850000000000003197e+00
3.860000000000000000e+02,1.860000000000003428e+00
3.870000000000000000e+02,1.870000000000003659e+00
3.880000000000000000e+02,1.880000000000003446e+00
3.890000000000000000e+02,1.890000000000003233e+00
3.900000000000000000e+02,1.900000000000003464e+00
3.910000000000000000e+02,1.910000000000003695e+00
3.920000000000000000e+02,1.920000000000003482e+00
3.930000000000000000e+02,1.930000000000003268e+00
3.940000000000000000e+02,1.940000000000003499e+00
3.950000000000000000e+02,1.950000000000003730e+00
3.960000000000000000e+02,1.960000000000003517e+00
3.970000000000000000e+02,1.970000000000003304e+00
3.980000000000000000e+02,1.980000000000003535e+00
3.990000000000000000e+02,1.990000000000003766e+00

